EthVault: A Secure and Resource-Conscious FPGA-Based Ethereum Cold Wallet

Cryptocurrency blockchain networks safeguard digital assets using cryptographic keys, with wallets playing a critical role in generating, storing, and managing these keys. Wallets, typically categorized as hot and cold, offer varying degrees of security and convenience. However, they are generally software-based applications running on microcontrollers. Consequently, they are vulnerable to malware and side-channel attacks, allowing perpetrators to extract private keys by targeting critical algorithms, such as ECC, which processes private keys to generate public keys and authorize transactions. To address these issues, this work presents EthVault, the first hardware architecture for an Ethereum hierarchically deterministic cold wallet, featuring hardware implementations of key algorithms for secure key generation. Also, an ECC architecture resilient to side-channel and timing attacks is proposed. Moreover, an architecture of the child key derivation function, a fundamental component of cryptocurrency wallets, is proposed. The design minimizes resource usage, meeting market demand for small, portable cryptocurrency wallets. FPGA implementation results validate the feasibility of the proposed approach. The ECC architecture exhibits uniform execution behavior across varying inputs, while the complete design utilizes only 27%, 7%, and 6% of LUTs, registers, and RAM blocks, respectively, on a Xilinx Zynq UltraScale+ FPGA

==> csvFile0.csv <==
x,y
-0.0308,0.00701563
-0.0308,0.0117969
-0.0308,0.00234375
-0.0307,0.00475
-0.0307,0.00475
-0.0307,0.0212344
-0.0307,0.00926563
-0.0307,0.00470313
-0.0306,0.00239063
-0.0306,-0.00709375
-0.0306,-0.009375
-0.0306,-0.00465625
-0.0306,-0.00929687
-0.0305,0.0165156
-0.0305,-0.00945313
-0.0305,-0.00465625
-0.0305,0.00707813
-0.0305,-0.00709375
-0.0304,-0.002375
-0.0304,-0.00696875
-0.0304,-0.0142969
-0.0304,-0.00709375
-0.0304,-0.00473438
-0.0303,-0.0118125
-0.0303,-0.0118125
-0.0303,-0.00234375
-0.0303,0.0
-0.0303,0.00232813
-0.0302,-0.00696875
-0.0302,-0.0163906
-0.0302,-0.0187344
-0.0302,0.002375
-0.0302,-0.0163906
-0.0301,-0.00473438
-0.0301,0.0
-0.0301,-0.00476563
-0.0301,0.00234375
-0.0301,0.00475
-0.03,-0.00473438
-0.03,-0.00715625
-0.03,-0.0118125
-0.03,0.0
-0.03,0.0
-0.0299,-0.0165313
-0.0299,0.0117969
-0.0299,0.00470313
-0.0299,0.00934375
-0.0299,0.0140313
-0.0298,-0.002375
-0.0298,0.0117969
-0.0298,-0.0117031
-0.0298,-0.0142969
-0.0298,-0.0234063
-0.0297,0.00232813
-0.0297,0.00470313
-0.0297,0.00232813
-0.0297,0.00701563
-0.0297,-0.00473438
-0.0296,0.00926563
-0.0296,-0.00709375
-0.0296,-0.0163906
-0.0296,0.00470313
-0.0296,-0.0210781
-0.0295,-0.00473438
-0.0295,0.0094375
-0.0295,0.0187031
-0.0295,0.00470313
-0.0295,0.00701563
-0.0294,-0.002375
-0.0294,-0.0046875
-0.0294,-0.00953125
-0.0294,-0.00473438
-0.0294,0.0
-0.0293,-0.00945313
-0.0293,0.0
-0.0293,-0.009375
-0.0293,0.00232813
-0.0293,0.00934375
-0.0292,0.00232813
-0.0292,-0.00234375
-0.0292,-0.009375
-0.0292,-0.00953125
-0.0292,-0.0119063
-0.0291,-0.00703125
-0.0291,-0.0046875
-0.0291,0.00951563
-0.0291,0.00234375
-0.0291,0.0094375
-0.029,0.0212344
-0.029,0.00232813
-0.029,-0.00709375
-0.029,0.0094375
-0.029,-0.00709375
-0.0289,0.0117969
-0.0289,0.0
-0.0289,0.00701563
-0.0289,0.0118906
-0.0289,0.00707813
-0.0288,0.00695313
-0.0288,-0.00473438
-0.0288,-0.0046875
-0.0288,0.00470313
-0.0288,-0.0119063
-0.0287,-0.0046875
-0.0287,-0.00945313
-0.0287,-0.02125
-0.0287,0.002375
-0.0287,0.00232813
-0.0286,0.00926563
-0.0286,0.00234375
-0.0286,0.00701563
-0.0286,0.0
-0.0286,-0.0046875
-0.0285,-0.0118125
-0.0285,0.00234375
-0.0285,0.00475
-0.0285,-0.0048125
-0.0285,0.00234375
-0.0284,0.0141563
-0.0284,0.0165156
-0.0284,-0.0118125
-0.0284,-0.00726563
-0.0284,-0.00239063
-0.0283,0.0
-0.0283,-0.00239063
-0.0283,0.00707813
-0.0283,-0.00476563
-0.0283,0.00695313
-0.0282,0.007125
-0.0282,0.00934375
-0.0282,0.0094375
-0.0282,-0.0116094
-0.0282,-0.0188906
-0.0281,-0.00703125
-0.0281,-0.00953125
-0.0281,-0.0142969
-0.0281,-0.00234375
-0.0281,0.0190313
-0.028,0.0212344
-0.028,-0.002375
-0.028,0.0
-0.028,0.00934375
-0.028,0.007125
-0.0279,-0.00476563
-0.0279,0.0
-0.0279,-0.0304219
-0.0279,-0.0046875
-0.0279,-0.00703125
-0.0278,-0.00945313
-0.0278,-0.00473438
-0.0278,0.00701563
-0.0278,0.004625
-0.0278,0.00707813
-0.0277,-0.00476563
-0.0277,-0.00945313
-0.0277,0.00234375
-0.0277,-0.02125
-0.0277,0.0116875
-0.0276,-0.002375
-0.0276,0.0139063
-0.0276,-0.00709375
-0.0276,0.0094375
-0.0276,0.00707813
-0.0275,-0.0210781
-0.0275,0.002375
-0.0275,0.00475
-0.0275,-0.0048125
-0.0275,0.004625
-0.0274,-0.00473438
-0.0274,0.00467188
-0.0274,-0.00473438
-0.0274,0.018875
-0.0274,0.00701563
-0.0273,0.00470313
-0.0273,0.00470313
-0.0273,-0.00473438
-0.0273,-0.0119063
-0.0273,0.00951563
-0.0272,-0.00473438
-0.0272,0.0117969
-0.0272,0.002375
-0.0272,-0.002375
-0.0272,0.0
-0.0271,-0.00473438
-0.0271,0.0166562
-0.0271,-0.00703125
-0.0271,-0.00476563
-0.0271,0.0116875
-0.027,0.00467188
-0.027,0.00951563
-0.027,-0.0165313
-0.027,0.00934375
-0.027,-0.00945313
-0.0269,0.0094375
-0.0269,0.0
-0.0269,0.00234375
-0.0269,-0.00960938
-0.0269,0.0
-0.0268,0.0142656
-0.0268,0.002375
-0.0268,0.0140313
-0.0268,0.00467188
-0.0268,0.002375
-0.0267,0.00934375
-0.0267,0.00951563
-0.0267,-0.00709375
-0.0267,-0.00709375
-0.0267,-0.00234375
-0.0266,0.007125
-0.0266,-0.00703125
-0.0266,0.0165156
-0.0266,0.00234375
-0.0266,0.018875
-0.0265,0.0094375
-0.0265,0.0190313
-0.0265,-0.00239063
-0.0265,0.00234375
-0.0265,-0.0163906
-0.0264,-0.00234375
-0.0264,-0.0140469
-0.0264,-0.00473438
-0.0264,-0.00473438
-0.0264,-0.0119063
-0.0263,0.0
-0.0263,-0.0046875
-0.0263,0.00701563
-0.0263,0.00234375
-0.0263,-0.02125
-0.0262,0.00232813
-0.0262,-0.0142969
-0.0262,0.00232813
-0.0262,0.0
-0.0262,-0.009375
-0.0261,-0.00953125
-0.0261,0.00475
-0.0261,-0.00715625
-0.0261,0.00234375
-0.0261,0.0116875
-0.026,-0.00476563
-0.026,0.0
-0.026,-0.0165313
-0.026,-0.00703125
-0.026,0.0
-0.0259,0.00470313
-0.0259,0.00701563
-0.0259,0.00707813
-0.0259,-0.00232813
-0.0259,0.0
-0.0258,-0.0118125
-0.0258,-0.009375
-0.0258,-0.00234375
-0.0258,0.007125
-0.0258,0.0094375
-0.0257,0.002375
-0.0257,-0.02125
-0.0257,-0.00239063
-0.0257,-0.0118125
-0.0257,-0.00709375
-0.0256,0.00707813
-0.0256,-0.01625
-0.0256,-0.00234375
-0.0256,0.00707813
-0.0256,0.00707813
-0.0255,0.0165156
-0.0255,0.0117969
-0.0255,0.0139063
-0.0255,-0.00709375
-0.0255,0.00234375
-0.0254,-0.002375
-0.0254,-0.0118125
-0.0254,-0.002375
-0.0254,-0.0046875
-0.0254,-0.00465625
-0.0253,0.00934375
-0.0253,0.0
-0.0253,-0.00473438
-0.0253,0.0140313
-0.0253,0.00234375
-0.0252,-0.0142969
-0.0252,-0.0117031
-0.0252,0.0
-0.0252,0.00707813
-0.0252,-0.00473438
-0.0251,0.007125
-0.0251,-0.00239063
-0.0251,0.0
-0.0251,0.00234375
-0.0251,-0.00234375
-0.025,0.00470313
-0.025,0.0094375
-0.025,-0.00703125
-0.025,-0.0140469
-0.025,0.002375
-0.0249,0.00470313
-0.0249,0.0231875
-0.0249,0.0187031
-0.0249,0.00467188
-0.0249,0.007125
-0.0248,-0.00709375
-0.0248,0.0
-0.0248,0.0
-0.0248,0.0
-0.0248,0.00470313
-0.0247,0.0
-0.0247,0.00234375
-0.0247,0.00234375
-0.0247,-0.0118125
-0.0247,-0.002375
-0.0246,-0.0117031
-0.0246,-0.00473438
-0.0246,0.00467188
-0.0246,-0.00239063
-0.0246,0.00475
-0.0245,-0.002375
-0.0245,0.00934375
-0.0245,-0.00240625
-0.0245,-0.00234375
-0.0245,0.00234375
-0.0244,-0.00703125
-0.0244,0.00234375
-0.0244,-0.00709375
-0.0244,0.00234375
-0.0244,0.0
-0.0243,-0.00239063
-0.0243,0.00475
-0.0243,0.00234375
-0.0243,0.00232813
-0.0243,0.0140313
-0.0242,0.016375
-0.0242,-0.0140469
-0.0242,-0.0046875
-0.0242,-0.00473438
-0.0242,0.00232813
-0.0241,0.00234375
-0.0241,0.00470313
-0.0241,-0.00473438
-0.0241,-0.00234375
-0.0241,0.0094375
-0.024,0.00701563
-0.024,0.00934375
-0.024,-0.0118125
-0.024,-0.00715625
-0.024,-0.0046875
-0.0239,0.00470313
-0.0239,-0.0046875
-0.0239,0.00701563
-0.0239,0.00467188
-0.0239,0.0237969
-0.0238,0.00232813
-0.0238,-0.00234375
-0.0238,-0.002375
-0.0238,-0.00945313
-0.0238,-0.00476563
-0.0237,0.0
-0.0237,0.0
-0.0237,-0.00473438
-0.0237,0.00234375
-0.0237,0.00470313
-0.0236,0.0137969
-0.0236,0.00707813
-0.0236,0.00951563
-0.0236,-0.009375
-0.0236,0.0
-0.0235,-0.0140469
-0.0235,-0.0141719
-0.0235,-0.00709375
-0.0235,0.00470313
-0.0235,-0.0118125
-0.0234,0.00707813
-0.0234,0.007125
-0.0234,0.0
-0.0234,0.0094375
-0.0234,-0.00476563
-0.0233,-0.00953125
-0.0233,-0.00715625
-0.0233,0.0
-0.0233,0.00470313
-0.0233,0.00951563
-0.0232,0.007125
-0.0232,0.0140313
-0.0232,0.00467188
-0.0232,0.00475
-0.0232,-0.00703125
-0.0231,-0.00709375
-0.0231,0.00232813
-0.0231,-0.00234375
-0.0231,0.00701563
-0.0231,-0.00709375
-0.023,0.00470313
-0.023,-0.00239063
-0.023,0.00701563
-0.023,-0.0046875
-0.023,-0.0188906
-0.0229,0.00232813
-0.0229,0.0
-0.0229,-0.00476563
-0.0229,-0.00473438
-0.0229,0.00467188
-0.0228,-0.00234375
-0.0228,0.0
-0.0228,0.0116875
-0.0228,0.007125
-0.0228,-0.00945313
-0.0227,-0.0165313
-0.0227,-0.00945313
-0.0227,-0.00945313
-0.0227,-0.0119063
-0.0227,0.0115938
-0.0226,-0.00473438
-0.0226,0.00467188
-0.0226,0.0166562
-0.0226,0.0
-0.0226,-0.0119063
-0.0225,0.00232813
-0.0225,-0.00709375
-0.0225,0.00234375
-0.0225,-0.00465625
-0.0225,0.00467188
-0.0224,-0.00709375
-0.0224,-0.00234375
-0.0224,0.00232813
-0.0224,0.0094375
-0.0224,0.00234375
-0.0223,-0.00953125
-0.0223,0.00232813
-0.0223,-0.00703125
-0.0223,0.0
-0.0223,0.0
-0.0222,0.00470313
-0.0222,0.0212344
-0.0222,0.00232813
-0.0222,0.00701563
-0.0222,0.00467188
-0.0221,-0.00234375
-0.0221,-0.00709375
-0.0221,-0.00234375
-0.0221,0.00234375
-0.0221,0.00467188
-0.022,0.0118906
-0.022,-0.00709375
-0.022,0.00234375
-0.022,0.00232813
-0.022,-0.00234375
-0.0219,-0.002375
-0.0219,-0.00476563
-0.0219,-0.0118125
-0.0219,0.00232813
-0.0219,-0.0236094
-0.0218,-0.0117031
-0.0218,-0.00715625
-0.0218,0.0
-0.0218,0.00701563
-0.0218,-0.00709375
-0.0217,0.0094375
-0.0217,-0.002375
-0.0217,-0.00234375
-0.0217,0.00234375
-0.0217,0.0
-0.0216,-0.00476563
-0.0216,0.00234375
-0.0216,0.00934375
-0.0216,0.0166562
-0.0216,0.0094375
-0.0215,0.00232813
-0.0215,-0.002375
-0.0215,0.00234375
-0.0215,-0.00715625
-0.0215,-0.00239063
-0.0214,0.0
-0.0214,-0.0190469
-0.0214,0.00707813
-0.0214,-0.00234375
-0.0214,0.0
-0.0213,0.00707813
-0.0213,0.00959375
-0.0213,-0.002375
-0.0213,0.00470313
-0.0213,-0.00473438
-0.0212,0.0
-0.0212,0.0
-0.0212,-0.0309531
-0.0212,-0.00239063
-0.0212,-0.002375
-0.0211,0.0
-0.0211,-0.00473438
-0.0211,0.00232813
-0.0211,0.0
-0.0211,-0.0187344
-0.021,-0.00953125
-0.021,-0.00953125
-0.021,-0.00232813
-0.021,-0.00476563
-0.021,-0.00473438
-0.0209,0.00951563
-0.0209,0.0
-0.0209,0.0185469
-0.0209,-0.009375
-0.0209,-0.0119063
-0.0208,-0.00476563
-0.0208,0.00234375
-0.0208,-0.0118125
-0.0208,-0.00473438
-0.0208,0.0116875
-0.0207,0.0
-0.0207,0.0094375
-0.0207,0.0214063
-0.0207,0.0116875
-0.0207,-0.00703125
-0.0206,-0.00703125
-0.0206,0.0
-0.0206,-0.0140469
-0.0206,-0.0169531
-0.0206,-0.00234375
-0.0205,0.00701563
-0.0205,0.00467188
-0.0205,-0.00473438
-0.0205,0.0165156
-0.0205,-0.0046875
-0.0204,-0.0119063
-0.0204,0.00470313
-0.0204,-0.0119063
-0.0204,0.0
-0.0204,0.00701563
-0.0203,0.00934375
-0.0203,0.00467188
-0.0203,0.00234375
-0.0203,-0.0046875
-0.0203,0.00234375
-0.0202,0.0166562
-0.0202,-0.00703125
-0.0202,-0.002375
-0.0202,0.0
-0.0202,-0.0118125
-0.0201,-0.00929687
-0.0201,0.0
-0.0201,-0.00239063
-0.0201,0.00467188
-0.0201,0.00234375
-0.02,0.00701563
-0.02,0.00470313
-0.02,-0.0046875
-0.02,-0.0142969
-0.02,-0.00945313
-0.0199,-0.00234375
-0.0199,0.00234375
-0.0199,-0.00239063
-0.0199,0.00934375
-0.0199,0.0
-0.0198,0.00470313
-0.0198,0.0
-0.0198,0.0
-0.0198,-0.009375
-0.0198,-0.0119063
-0.0197,-0.0236094
-0.0197,-0.00476563
-0.0197,0.00701563
-0.0197,-0.00696875
-0.0197,0.0142656
-0.0196,0.0162344
-0.0196,0.0118906
-0.0196,-0.00709375
-0.0196,-0.0163906
-0.0196,0.002375
-0.0195,-0.0141719
-0.0195,-0.00953125
-0.0195,-0.0048125
-0.0195,-0.00709375
-0.0195,-0.0118125
-0.0194,-0.0046875
-0.0194,0.00701563
-0.0194,-0.00234375
-0.0194,-0.00709375
-0.0194,-0.00715625
-0.0193,-0.0119063
-0.0193,-0.00709375
-0.0193,0.0120938
-0.0193,-0.00234375
-0.0193,0.00475
-0.0192,0.00707813
-0.0192,0.0141563
-0.0192,0.00951563
-0.0192,-0.0139375
-0.0192,0.00475
-0.0191,-0.0118125
-0.0191,-0.0140469
-0.0191,-0.0118125
-0.0191,-0.0141719
-0.0191,0.00470313
-0.019,0.0023125
-0.019,0.00232813
-0.019,0.007125
-0.019,0.0
-0.019,-0.0187344
-0.0189,-0.002375
-0.0189,-0.00476563
-0.0189,-0.0140469
-0.0189,-0.0116094
-0.0189,-0.002375
-0.0188,0.00934375
-0.0188,0.00470313
-0.0188,0.00470313
-0.0188,0.00470313
-0.0188,0.0094375
-0.0187,-0.0141719
-0.0187,-0.00476563
-0.0187,0.0
-0.0187,0.0
-0.0187,0.0190313
-0.0186,0.00467188
-0.0186,0.00470313
-0.0186,0.00934375
-0.0186,0.016375
-0.0186,-0.0023125
-0.0185,-0.00709375
-0.0185,-0.00929687
-0.0185,0.00470313
-0.0185,-0.0117031
-0.0185,-0.00476563
-0.0184,0.00470313
-0.0184,-0.00929687
-0.0184,-0.00234375
-0.0184,0.016375
-0.0184,0.016375
-0.0183,-0.0190469
-0.0183,0.0
-0.0183,-0.009375
-0.0183,-0.0046875
-0.0183,-0.0261875
-0.0182,0.00467188
-0.0182,0.002375
-0.0182,0.0
-0.0182,-0.00232813
-0.0182,0.0094375
-0.0181,0.00951563
-0.0181,-0.00473438
-0.0181,-0.00709375
-0.0181,0.00234375
-0.0181,0.0
-0.018,0.00707813
-0.018,0.00232813
-0.018,0.00232813
-0.018,0.0235938
-0.018,0.0165156
-0.0179,0.004625
-0.0179,0.007125
-0.0179,0.0115938
-0.0179,-0.0139375
-0.0179,0.0
-0.0178,-0.0163906
-0.0178,-0.009375
-0.0178,0.00701563
-0.0178,-0.009375
-0.0178,0.007125
-0.0177,0.0141563
-0.0177,-0.002375
-0.0177,0.00467188
-0.0177,0.00232813
-0.0177,-0.00234375
-0.0176,-0.0190469
-0.0176,-0.0119063
-0.0176,-0.0141719
-0.0176,-0.0141719
-0.0176,-0.0166719
-0.0175,0.00234375
-0.0175,0.00234375
-0.0175,0.00232813
-0.0175,-0.00473438
-0.0175,0.0023125
-0.0174,-0.009375
-0.0174,0.00707813
-0.0174,0.0117969
-0.0174,-0.00239063
-0.0174,0.007125
-0.0173,-0.00703125
-0.0173,0.0
-0.0173,0.0
-0.0173,0.00701563
-0.0173,-0.00473438
-0.0172,0.00232813
-0.0172,0.00479688
-0.0172,-0.00473438
-0.0172,-0.002375
-0.0172,-0.0187344
-0.0171,-0.00920313
-0.0171,-0.00709375
-0.0171,-0.00709375
-0.0171,0.0142656
-0.0171,0.00934375
-0.017,0.0165156
-0.017,0.00701563
-0.017,-0.00945313
-0.017,0.00707813
-0.017,0.00695313
-0.0169,0.0094375
-0.0169,-0.00715625
-0.0169,0.0116875
-0.0169,-0.002375
-0.0169,0.00232813
-0.0168,0.0
-0.0168,-0.00234375
-0.0168,0.0
-0.0168,0.00234375
-0.0168,-0.0116094
-0.0167,0.00232813
-0.0167,-0.0046875
-0.0167,0.0
-0.0167,0.00934375
-0.0167,-0.002375
-0.0166,0.018875
-0.0166,0.00951563
-0.0166,0.00232813
-0.0166,-0.0142969
-0.0166,-0.0046875
-0.0165,-0.002375
-0.0165,0.00926563
-0.0165,-0.0190469
-0.0165,-0.00239063
-0.0165,-0.00703125
-0.0164,-0.00945313
-0.0164,0.00234375
-0.0164,0.0187031
-0.0164,0.018875
-0.0164,0.0
-0.0163,0.00467188
-0.0163,0.0094375
-0.0163,-0.00709375
-0.0163,-0.00239063
-0.0163,0.0117969
-0.0162,-0.0140469
-0.0162,0.0
-0.0162,0.0094375
-0.0162,-0.00709375
-0.0162,0.00470313
-0.0161,-0.0141719
-0.0161,0.0
-0.0161,-0.0141719
-0.0161,-0.002375
-0.0161,0.00934375
-0.016,-0.00234375
-0.016,0.0
-0.016,-0.00473438
-0.016,0.0117969
-0.016,0.0
-0.0159,0.0
-0.0159,0.00234375
-0.0159,-0.00945313
-0.0159,-0.00234375
-0.0159,-0.00945313
-0.0158,0.00467188
-0.0158,0.00470313
-0.0158,0.00232813
-0.0158,0.00232813
-0.0158,0.0259531
-0.0157,0.0094375
-0.0157,0.0235938
-0.0157,0.002375
-0.0157,0.00707813
-0.0157,-0.00473438
-0.0156,0.0
-0.0156,-0.0234063
-0.0156,0.00707813
-0.0156,-0.00953125
-0.0156,0.0
-0.0155,0.00467188
-0.0155,0.00934375
-0.0155,-0.0119063
-0.0155,-0.00234375
-0.0155,-0.002375
-0.0154,-0.0234063
-0.0154,-0.002375
-0.0154,0.0023125
-0.0154,0.00234375
-0.0154,0.00934375
-0.0153,0.0212344
-0.0153,0.0235938
-0.0153,0.00951563
-0.0153,0.0166562
-0.0153,0.0094375
-0.0152,-0.00945313
-0.0152,-0.00473438
-0.0152,-0.002375
-0.0152,-0.00709375
-0.0152,-0.0236094
-0.0151,0.0
-0.0151,-0.00473438
-0.0151,0.0118906
-0.0151,0.0190313
-0.0151,0.00934375
-0.015,0.00934375
-0.015,-0.002375
-0.015,-0.00709375
-0.015,-0.00465625
-0.015,-0.00473438
-0.0149,-0.00239063
-0.0149,-0.00709375
-0.0149,0.0165156
-0.0149,-0.002375
-0.0149,0.0116875
-0.0148,0.0
-0.0148,0.0
-0.0148,-0.002375
-0.0148,-0.00703125
-0.0148,-0.0117031
-0.0147,-0.0140469
-0.0147,0.0117969
-0.0147,0.0191875
-0.0147,-0.00473438
-0.0147,-0.002375
-0.0146,-0.00234375
-0.0146,0.00701563
-0.0146,-0.00696875
-0.0146,-0.00709375
-0.0146,-0.0165313
-0.0145,-0.00696875
-0.0145,-0.0166719
-0.0145,0.0
-0.0145,-0.0048125
-0.0145,0.0
-0.0144,0.0165156
-0.0144,-0.00473438
-0.0144,0.0117969
-0.0144,-0.002375
-0.0144,-0.00234375
-0.0143,0.002375
-0.0143,0.00701563
-0.0143,-0.00234375
-0.0143,0.00234375
-0.0143,0.0
-0.0142,0.0141563
-0.0142,0.0
-0.0142,-0.002375
-0.0142,-0.0118125
-0.0142,-0.0118125
-0.0141,-0.00703125
-0.0141,-0.00709375
-0.0141,-0.00239063
-0.0141,0.0
-0.0141,0.00934375
-0.014,0.016375
-0.014,0.0117969
-0.014,0.00470313
-0.014,-0.0141719
-0.014,-0.0046875
-0.0139,-0.0141719
-0.0139,-0.00929687
-0.0139,-0.0142969
-0.0139,0.0094375
-0.0139,-0.009375
-0.0138,0.0
-0.0138,-0.0166719
-0.0138,0.0235938
-0.0138,0.0
-0.0138,-0.0166719
-0.0137,-0.00709375
-0.0137,0.0
-0.0137,-0.002375
-0.0137,0.00234375
-0.0137,-0.00234375
-0.0136,0.00707813
-0.0136,0.00467188
-0.0136,-0.00709375
-0.0136,0.0094375
-0.0136,0.0165156
-0.0135,-0.00476563
-0.0135,0.00470313
-0.0135,-0.00715625
-0.0135,-0.002375
-0.0135,-0.00234375
-0.0134,0.00232813
-0.0134,0.00234375
-0.0134,0.0118906
-0.0134,0.0094375
-0.0134,0.00234375
-0.0133,0.0
-0.0133,-0.0142969
-0.0133,-0.002375
-0.0133,-0.0118125
-0.0133,0.00234375
-0.0132,-0.0117031
-0.0132,0.00707813
-0.0132,-0.0118125
-0.0132,0.0
-0.0132,0.0120938
-0.0131,0.0
-0.0131,0.00234375
-0.0131,0.0118906
-0.0131,-0.00709375
-0.0131,-0.0117031
-0.013,-0.00709375
-0.013,-0.00473438
-0.013,-0.00232813
-0.013,0.0142656
-0.013,0.0304063
-0.0129,-0.002375
-0.0129,0.0118906
-0.0129,0.00234375
-0.0129,0.00695313
-0.0129,-0.00703125
-0.0128,-0.02575
-0.0128,0.00470313
-0.0128,0.0
-0.0128,-0.00709375
-0.0128,-0.0046875
-0.0127,0.00234375
-0.0127,-0.00945313
-0.0127,-0.00232813
-0.0127,-0.00953125
-0.0127,-0.0046875
-0.0126,-0.002375
-0.0126,-0.0187344
-0.0126,0.00707813
-0.0126,-0.00234375
-0.0126,-0.00234375
-0.0125,0.0167969
-0.0125,0.0116875
-0.0125,-0.00239063
-0.0125,0.0165156
-0.0125,-0.0046875
-0.0124,0.0
-0.0124,-0.0139375
-0.0124,0.007125
-0.0124,0.00934375
-0.0124,0.00707813
-0.0123,-0.00703125
-0.0123,0.0023125
-0.0123,-0.00234375
-0.0123,-0.002375
-0.0123,-0.00703125
-0.0122,-0.00473438
-0.0122,-0.0046875
-0.0122,-0.00234375
-0.0122,-0.0046875
-0.0122,0.0023125
-0.0121,-0.00239063
-0.0121,0.0142656
-0.0121,-0.0116094
-0.0121,0.00234375
-0.0121,-0.0117031
-0.012,0.00701563
-0.012,0.0
-0.012,-0.02125
-0.012,-0.00465625
-0.012,-0.0046875
-0.0119,-0.00232813
-0.0119,0.00234375
-0.0119,-0.002375
-0.0119,0.0165156
-0.0119,0.0
-0.0118,-0.00232813
-0.0118,0.00470313
-0.0118,-0.00239063
-0.0118,-0.00473438
-0.0118,-0.0117031
-0.0117,0.00467188
-0.0117,0.0
-0.0117,0.0212344
-0.0117,0.00475
-0.0117,0.00234375
-0.0116,0.00234375
-0.0116,-0.00709375
-0.0116,-0.0141719
-0.0116,-0.00709375
-0.0116,-0.0145313
-0.0115,0.0
-0.0115,0.0
-0.0115,0.0094375
-0.0115,0.00475
-0.0115,0.0
-0.0114,0.00467188
-0.0114,0.0139063
-0.0114,0.00232813
-0.0114,-0.0046875
-0.0114,-0.0140469
-0.0113,-0.00234375
-0.0113,0.0
-0.0113,-0.00703125
-0.0113,0.00234375
-0.0113,0.00695313
-0.0112,0.0094375
-0.0112,0.0
-0.0112,0.00689063
-0.0112,-0.0140469
-0.0112,-0.0118125
-0.0111,-0.0119063
-0.0111,-0.00703125
-0.0111,-0.00709375
-0.0111,0.00707813
-0.0111,0.0117969
-0.011,0.0280781
-0.011,-0.0140469
-0.011,-0.00709375
-0.011,-0.00476563
-0.011,-0.00709375
-0.0109,0.00701563
-0.0109,-0.0140469
-0.0109,-0.00703125
-0.0109,-0.002375
-0.0109,-0.0118125
-0.0108,-0.00465625
-0.0108,0.0
-0.0108,0.00475
-0.0108,-0.009375
-0.0108,-0.0259688
-0.0107,-0.0117031
-0.0107,-0.00953125
-0.0107,-0.0118125
-0.0107,0.00707813
-0.0107,-0.00945313
-0.0106,0.0212344
-0.0106,0.00695313
-0.0106,0.0165156
-0.0106,0.0117969
-0.0106,0.00707813
-0.0105,0.0257344
-0.0105,0.00467188
-0.0105,0.007125
-0.0105,0.00234375
-0.0105,-0.00703125
-0.0104,0.00234375
-0.0104,0.00470313
-0.0104,0.0
-0.0104,-0.0165313
-0.0104,0.0116875
-0.0103,-0.0238125
-0.0103,-0.00709375
-0.0103,-0.0117031
-0.0103,0.0
-0.0103,0.00234375
-0.0102,0.007125
-0.0102,0.0094375
-0.0102,0.00934375
-0.0102,0.0165156
-0.0102,0.0
-0.0101,0.00470313
-0.0101,-0.0140469
-0.0101,0.0
-0.0101,0.00234375
-0.0101,-0.00945313
-0.01,0.00234375
-0.01,-0.002375
-0.01,0.0118906
-0.00998,-0.0118125
-0.00996,0.0
-0.00994,-0.00473438
-0.00992,0.0
-0.0099,-0.02125
-0.00988,-0.0117031
-0.00986,-0.0188906
-0.00984,-0.00709375
-0.00982,0.0
-0.0098,0.0
-0.00978,0.0023125
-0.00976,0.0140313
-0.00974,0.0094375
-0.00972,0.0
-0.0097,0.0
-0.00968,-0.00709375
-0.00966,-0.0118125
-0.00964,0.0
-0.00962,-0.0163906
-0.0096,-0.002375
-0.00958,0.0094375
-0.00956,-0.00945313
-0.00954,0.007125
-0.00952,0.00470313
-0.0095,-0.00476563
-0.00948,-0.00234375
-0.00946,-0.00239063
-0.00944,-0.002375
-0.00942,-0.00715625
-0.0094,-0.0117031
-0.00938,0.00470313
-0.00936,0.00951563
-0.00934,-0.00473438
-0.00932,-0.02125
-0.0093,0.002375
-0.00928,-0.0118125
-0.00926,-0.00473438
-0.00924,-0.0117031
-0.00922,0.0
-0.0092,-0.00234375
-0.00918,-0.0118125
-0.00916,0.0
-0.00914,0.00232813
-0.00912,0.00934375
-0.0091,0.0
-0.00908,-0.00239063
-0.00906,-0.00232813
-0.00904,-0.00473438
-0.00902,-0.00473438
-0.009,-0.00234375
-0.00898,-0.00476563
-0.00896,-0.00473438
-0.00894,0.00234375
-0.00892,0.00470313
-0.0089,0.00232813
-0.00888,0.0166562
-0.00886,0.0
-0.00884,0.00467188
-0.00882,-0.009375
-0.0088,-0.0023125
-0.00878,0.00234375
-0.00876,0.00234375
-0.00874,0.002375
-0.00872,-0.00239063
-0.0087,-0.002375
-0.00868,-0.002375
-0.00866,0.00234375
-0.00864,-0.00234375
-0.00862,-0.0119063
-0.0086,-0.0210781
-0.00858,-0.00715625
-0.00856,-0.00953125
-0.00854,-0.00476563
-0.00852,-0.00703125
-0.0085,0.00934375
-0.00848,0.00467188
-0.00846,0.0116875
-0.00844,-0.00945313
-0.00842,0.0
-0.0084,0.00475
-0.00838,-0.00476563
-0.00836,0.00951563
-0.00834,0.0
-0.00832,0.0142656
-0.0083,0.0094375
-0.00828,0.0116875
-0.00826,-0.0144063
-0.00824,-0.00473438
-0.00822,0.0
-0.0082,-0.00703125
-0.00818,-0.00945313
-0.00816,-0.002375
-0.00814,-0.0166719
-0.00812,0.016375
-0.0081,0.0214063
-0.00808,-0.002375
-0.00806,0.00934375
-0.00804,0.0117969
-0.00802,-0.00234375
-0.008,0.0116875
-0.00798,-0.0046875
-0.00796,0.0140313
-0.00794,0.0094375
-0.00792,-0.00709375
-0.0079,0.00232813
-0.00788,-0.002375
-0.00786,0.0118906
-0.00784,-0.002375
-0.00782,-0.00709375
-0.0078,-0.00234375
-0.00778,-0.00473438
-0.00776,-0.00709375
-0.00774,0.00234375
-0.00772,0.0
-0.0077,0.00467188
-0.00768,0.0210469
-0.00766,0.0
-0.00764,0.0190313
-0.00762,-0.00473438
-0.0076,-0.009375
-0.00758,-0.00953125
-0.00756,0.0117969
-0.00754,-0.0119063
-0.00752,-0.0046875
-0.0075,0.0
-0.00748,-0.002375
-0.00746,0.007125
-0.00744,0.00707813
-0.00742,0.0140313
-0.0074,-0.00473438
-0.00738,-0.00234375
-0.00736,0.002375
-0.00734,-0.00234375
-0.00732,-0.0118125
-0.0073,-0.00715625
-0.00728,0.00234375
-0.00726,0.00470313
-0.00724,-0.002375
-0.00722,-0.00232813
-0.0072,0.00470313
-0.00718,0.0165156
-0.00716,0.0094375
-0.00714,0.0
-0.00712,-0.0048125
-0.0071,-0.0142969
-0.00708,-0.00232813
-0.00706,0.00234375
-0.00704,-0.00715625
-0.00702,0.00707813
-0.007,-0.00484375
-0.00698,-0.00953125
-0.00696,-0.002375
-0.00694,-0.00473438
-0.00692,0.0
-0.0069,-0.0024375
-0.00688,-0.00945313
-0.00686,-0.00709375
-0.00684,0.0
-0.00682,0.00232813
-0.0068,-0.00709375
-0.00678,0.00467188
-0.00676,0.0
-0.00674,0.018875
-0.00672,0.00234375
-0.0067,0.00701563
-0.00668,0.00707813
-0.00666,0.00234375
-0.00664,0.0117969
-0.00662,0.0
-0.0066,0.00701563
-0.00658,-0.002375
-0.00656,-0.009375
-0.00654,0.00951563
-0.00652,0.0140313
-0.0065,0.00467188
-0.00648,-0.00473438
-0.00646,0.00470313
-0.00644,-0.0023125
-0.00642,-0.0139375
-0.0064,-0.00460937
-0.00638,0.0
-0.00636,0.00234375
-0.00634,-0.0046875
-0.00632,0.0117969
-0.0063,0.00470313
-0.00628,0.002375
-0.00626,0.0094375
-0.00624,0.00232813
-0.00622,0.0023125
-0.0062,-0.0046875
-0.00618,0.0
-0.00616,0.00475
-0.00614,0.0
-0.00612,0.0116875
-0.0061,0.0116875
-0.00608,-0.00234375
-0.00606,-0.002375
-0.00604,0.0141563
-0.00602,0.00467188
-0.006,-0.009375
-0.00598,-0.00476563
-0.00596,0.00707813
-0.00594,-0.00953125
-0.00592,0.0094375
-0.0059,-0.00715625
-0.00588,0.0190313
-0.00586,0.002375
-0.00584,0.00234375
-0.00582,0.00229688
-0.0058,-0.00234375
-0.00578,0.002375
-0.00576,-0.0046875
-0.00574,-0.00473438
-0.00572,-0.0118125
-0.0057,-0.0118125
-0.00568,-0.002375
-0.00566,0.0
-0.00564,0.004625
-0.00562,-0.0046875
-0.0056,0.0
-0.00558,0.0
-0.00556,-0.00239063
-0.00554,0.0
-0.00552,0.0
-0.0055,0.00234375
-0.00548,0.0142656
-0.00546,-0.00239063
-0.00544,-0.00703125
-0.00542,-0.00709375
-0.0054,-0.002375
-0.00538,-0.00953125
-0.00536,-0.0118125
-0.00534,-0.00709375
-0.00532,-0.00703125
-0.0053,0.00934375
-0.00528,-0.00473438
-0.00526,0.00467188
-0.00524,0.00470313
-0.00522,-0.0140469
-0.0052,0.0094375
-0.00518,-0.0046875
-0.00516,-0.0119063
-0.00514,-0.0119063
-0.00512,0.002375
-0.0051,0.00934375
-0.00508,-0.0142969
-0.00506,0.0094375
-0.00504,-0.00709375
-0.00502,-0.002375
-0.005,0.0
-0.00498,0.00234375
-0.00496,-0.002375
-0.00494,-0.0144063
-0.00492,0.00232813
-0.0049,0.002375
-0.00488,-0.0240156
-0.00486,0.0185469
-0.00484,0.00934375
-0.00482,0.004625
-0.0048,0.00467188
-0.00478,-0.00234375
-0.00476,-0.00953125
-0.00474,-0.0119063
-0.00472,-0.00953125
-0.0047,0.0
-0.00468,-0.0188906
-0.00466,0.0
-0.00464,-0.0142969
-0.00462,-0.009375
-0.0046,0.0187031
-0.00458,0.0257344
-0.00456,0.00951563
-0.00454,-0.00953125
-0.00452,-0.002375
-0.0045,0.00934375
-0.00448,0.002375
-0.00446,0.0
-0.00444,0.00701563
-0.00442,-0.00473438
-0.0044,0.0165156
-0.00438,-0.00473438
-0.00436,0.0094375
-0.00434,0.0117969
-0.00432,-0.0046875
-0.0043,0.0
-0.00428,0.0116875
-0.00426,-0.00234375
-0.00424,0.0023125
-0.00422,-0.00473438
-0.0042,0.0
-0.00418,-0.00234375
-0.00416,-0.002375
-0.00414,0.00467188
-0.00412,0.0
-0.0041,-0.0141719
-0.00408,-0.00945313
-0.00406,0.00232813
-0.00404,-0.002375
-0.00402,0.0
-0.004,0.00470313
-0.00398,0.0116875
-0.00396,0.00934375
-0.00394,-0.002375
-0.00392,0.0
-0.0039,-0.00953125
-0.00388,-0.0214375
-0.00386,0.0
-0.00384,-0.0163906
-0.00382,-0.0259688
-0.0038,-0.0141719
-0.00378,-0.009375
-0.00376,-0.0046875
-0.00374,-0.00234375
-0.00372,-0.002375
-0.0037,0.00470313
-0.00368,0.0141563
-0.00366,-0.00476563
-0.00364,0.00707813
-0.00362,0.0190313
-0.0036,0.00475
-0.00358,-0.0118125
-0.00356,0.00234375
-0.00354,-0.00703125
-0.00352,0.00934375
-0.0035,-0.0141719
-0.00348,0.00934375
-0.00346,-0.00703125
-0.00344,-0.0118125
-0.00342,-0.00234375
-0.0034,-0.0259688
-0.00338,0.00926563
-0.00336,0.00467188
-0.00334,0.00707813
-0.00332,0.007125
-0.0033,0.0166562
-0.00328,0.0117969
-0.00326,-0.00953125
-0.00324,0.00234375
-0.00322,-0.00953125
-0.0032,-0.00945313
-0.00318,-0.0140469
-0.00316,-0.0141719
-0.00314,-0.00476563
-0.00312,-0.0118125
-0.0031,-0.0046875
-0.00308,0.00707813
-0.00306,-0.00473438
-0.00304,-0.00473438
-0.00302,-0.00473438
-0.003,0.00475
-0.00298,0.0094375
-0.00296,0.00232813
-0.00294,-0.00709375
-0.00292,-0.00473438
-0.0029,-0.00240625
-0.00288,0.00232813
-0.00286,0.00229688
-0.00284,-0.00473438
-0.00282,0.00470313
-0.0028,0.00934375
-0.00278,-0.002375
-0.00276,0.0140313
-0.00274,-0.009375
-0.00272,0.0
-0.0027,0.0023125
-0.00268,0.020875
-0.00266,0.00475
-0.00264,0.00701563
-0.00262,0.00234375
-0.0026,-0.002375
-0.00258,0.0
-0.00256,-0.0116094
-0.00254,-0.02125
-0.00252,-0.0118125
-0.0025,-0.00709375
-0.00248,-0.00709375
-0.00246,0.0116875
-0.00244,0.0
-0.00242,-0.00234375
-0.0024,-0.00703125
-0.00238,-0.00709375
-0.00236,0.00470313
-0.00234,-0.00715625
-0.00232,0.0
-0.0023,0.00234375
-0.00228,0.00234375
-0.00226,0.00234375
-0.00224,-0.00703125
-0.00222,0.002375
-0.0022,0.00701563
-0.00218,-0.0141719
-0.00216,0.0140313
-0.00214,0.0
-0.00212,-0.0118125
-0.0021,-0.0118125
-0.00208,-0.0141719
-0.00206,-0.002375
-0.00204,-0.0046875
-0.00202,0.0165156
-0.002,-0.00709375
-0.00198,0.00234375
-0.00196,-0.00465625
-0.00194,0.00475
-0.00192,0.00707813
-0.0019,-0.0141719
-0.00188,-0.002375
-0.00186,0.0023125
-0.00184,0.002375
-0.00182,-0.00709375
-0.0018,0.00934375
-0.00178,0.0
-0.00176,-0.00473438
-0.00174,0.0140313
-0.00172,-0.0118125
-0.0017,-0.00476563
-0.00168,-0.00953125
-0.00166,-0.00234375
-0.00164,-0.0142969
-0.00162,0.0165156
-0.0016,0.0116875
-0.00158,0.00232813
-0.00156,0.007125
-0.00154,-0.00476563
-0.00152,0.002375
-0.0015,-0.00715625
-0.00148,0.00470313
-0.00146,-0.00473438
-0.00144,0.0
-0.00142,0.0
-0.0014,0.00467188
-0.00138,0.0261719
-0.00136,0.0
-0.00134,0.00934375
-0.00132,0.016375
-0.0013,0.00701563
-0.00128,-0.0119063
-0.00126,-0.0046875
-0.00124,-0.00953125
-0.00122,0.00701563
-0.0012,0.00934375
-0.00118,-0.00703125
-0.00116,-0.00476563
-0.00114,-0.0046875
-0.00112,0.0
-0.0011,0.00475
-0.00108,-0.0165313
-0.00106,-0.0046875
-0.00104,-0.00945313
-0.00102,0.00951563
-0.001,0.018875
-0.00098,0.0118906
-0.00096,0.00725
-0.00094,0.0237969
-0.00092,0.0094375
-0.0009,0.00470313
-0.00088,0.0
-0.00086,-0.002375
-0.00084,-0.00709375
-0.00082,0.0
-0.0008,-0.0115156
-0.00078,-0.002375
-0.00076,-0.0119063
-0.00074,0.00234375
-0.00072,-0.00696875
-0.0007,0.0118906
-0.00068,0.00934375
-0.00066,0.0118906
-0.00064,-0.002375
-0.00062,-0.0166719
-0.0006,-0.002375
-0.00058,0.0165156
-0.00056,-0.00473438
-0.00054,0.00701563
-0.00052,-0.00945313
-0.0005,0.0
-0.00048,-0.00709375
-0.00046,0.0
-0.00044,-0.0118125
-0.00042,-0.00945313
-0.0004,-0.00703125
-0.00038,-0.00703125
-0.00036,-0.0119063
-0.00034,0.00707813
-0.00032,0.0117969
-0.0003,0.00934375
-0.00028,0.020875
-0.00026,0.0
-0.00024,-0.002375
-0.00022,-0.00703125
-0.0002,0.00232813
-0.00018,-0.0046875
-0.00016,0.00934375
-0.00014,-0.0188906
-0.00012,0.0
-0.0001,0.0094375
-8e-05,-0.00929687
-6e-05,0.00934375
-4e-05,0.018875
-2e-05,0.03275
0.0,0.0424688
2e-05,0.0725313
4e-05,0.0889063
6e-05,0.109969
8e-05,0.105297
0.0001,0.140406
0.00012,0.121672
0.00014,0.127438
0.00016,0.140344
0.00018,0.141516
0.0002,0.139234
0.00022,0.131031
0.00024,0.119328
0.00026,0.120344
0.00028,0.121672
0.0003,0.142797
0.00032,0.122703
0.00034,0.131031
0.00036,0.131031
0.00038,0.125266
0.0004,0.113266
0.00042,0.113266
0.00044,0.135703
0.00046,0.131031
0.00048,0.141594
0.0005,0.138031
0.00052,0.128516
0.00054,0.140391
0.00056,0.128688
0.00058,0.136875
0.0006,0.12375
0.00062,0.133375
0.00064,0.113266
0.00066,0.120344
0.00068,0.122703
0.0007,0.127438
0.00072,0.118312
0.00074,0.126344
0.00076,0.152094
0.00078,0.126344
0.0008,0.121375
0.00082,0.132156
0.00084,0.117984
0.00086,0.116609
0.00088,0.139234
0.0009,0.128688
0.00092,0.115625
0.00094,0.146313
0.00096,0.136875
0.00098,0.147547
0.001,0.129906
0.00102,0.114234
0.00104,0.121375
0.00106,0.122953
0.00108,0.136875
0.0011,0.143828
0.00112,0.138047
0.00114,0.136875
0.00116,0.131031
0.00118,0.140406
0.0012,0.136875
0.00122,0.126344
0.00124,0.116984
0.00126,0.119328
0.00128,0.116609
0.0013,0.120344
0.00132,0.103828
0.00134,0.134516
0.00136,0.126344
0.00138,0.132156
0.0014,0.140391
0.00142,0.139234
0.00144,0.128688
0.00146,0.125266
0.00148,0.103828
0.0015,0.140406
0.00152,0.127594
0.00154,0.127438
0.00156,0.130891
0.00158,0.121672
0.0016,0.127438
0.00162,0.128516
0.00164,0.141594
0.00166,0.122703
0.00168,0.125078
0.0017,0.128688
0.00172,0.120344
0.00174,0.132156
0.00176,0.147547
0.00178,0.132234
0.0018,0.139234
0.00182,0.142734
0.00184,0.122703
0.00186,0.110906
0.00188,0.116609
0.0019,0.132156
0.00192,0.132156
0.00194,0.126344
0.00196,0.134516
0.00198,0.132156
0.002,0.136875
0.00202,0.143953
0.00204,0.148672
0.00206,0.138047
0.00208,0.106703
0.0021,0.129906
0.00212,0.135703
0.00214,0.126344
0.00216,0.122703
0.00218,0.120344
0.0022,0.126344
0.00222,0.141594
0.00224,0.126125
0.00226,0.110906
0.00228,0.143953
0.0023,0.143953
0.00232,0.128516
0.00234,0.138047
0.00236,0.142734
0.00238,0.12375
0.0024,0.127438
0.00242,0.147406
0.00244,0.147406
0.00246,0.141594
0.00248,0.142734
0.0025,0.145078
0.00252,0.148672
0.00254,0.136875
0.00256,0.125078
0.00258,0.120344
0.0026,0.140391
0.00262,0.133094
0.00264,0.134516
0.00266,0.138047
0.00268,0.127438
0.0027,0.115984
0.00272,0.138031
0.00274,0.127438
0.00276,0.112312
0.00278,0.118984
0.0028,0.131031
0.00282,0.122703
0.00284,0.126125
0.00286,0.138047
0.00288,0.139234
0.0029,0.119328
0.00292,0.145172
0.00294,0.133266
0.00296,0.116984
0.00298,0.118984
0.003,0.124016
0.00302,0.120344
0.00304,0.115625
0.00306,0.140391
0.00308,0.147547
0.0031,0.129797
0.00312,0.140406
0.00314,0.122703
0.00316,0.143953
0.00318,0.114234
0.0032,0.12375
0.00322,0.120344
0.00324,0.114656
0.00326,0.126344
0.00328,0.128516
0.0033,0.136875
0.00332,0.110906
0.00334,0.146313
0.00336,0.152094
0.00338,0.128516
0.0034,0.136875
0.00342,0.127438
0.00344,0.128688
0.00346,0.133391
0.00348,0.138031
0.0035,0.121672
0.00352,0.139234
0.00354,0.142797
0.00356,0.140406
0.00358,0.135703
0.0036,0.113266
0.00362,0.128516
0.00364,0.140391
0.00366,0.140391
0.00368,0.142734
0.0037,0.127594
0.00372,0.157062
0.00374,0.142734
0.00376,0.121672
0.00378,0.143953
0.0038,0.126344
0.00382,0.125078
0.00384,0.118984
0.00386,0.126344
0.00388,0.133375
0.0039,0.127594
0.00392,0.128688
0.00394,0.151031
0.00396,0.126344
0.00398,0.125078
0.004,0.121672
0.00402,0.117984
0.00404,0.136875
0.00406,0.127594
0.00408,0.127594
0.0041,0.151031
0.00412,0.145078
0.00414,0.147547
0.00416,0.150797
0.00418,0.145078
0.0042,0.132156
0.00422,0.136875
0.00424,0.136875
0.00426,0.125078
0.00428,0.113266
0.0043,0.126125
0.00432,0.126344
0.00434,0.132156
0.00436,0.142734
0.00438,0.128516
0.0044,0.138031
0.00442,0.120344
0.00444,0.138031
0.00446,0.113266
0.00448,0.107094
0.0045,0.122703
0.00452,0.146313
0.00454,0.127438
0.00456,0.135703
0.00458,0.142734
0.0046,0.135656
0.00462,0.115625
0.00464,0.151031
0.00466,0.115625
0.00468,0.102953
0.0047,0.111844
0.00472,0.12375
0.00474,0.136875
0.00476,0.132156
0.00478,0.134516
0.0048,0.128688
0.00482,0.140391
0.00484,0.136875
0.00486,0.12375
0.00488,0.133266
0.0049,0.138031
0.00492,0.110906
0.00494,0.132156
0.00496,0.126344
0.00498,0.129797
0.005,0.130891
0.00502,0.141594
0.00504,0.142797
0.00506,0.125078
0.00508,0.125266
0.0051,0.126344
0.00512,0.141594
0.00514,0.142797
0.00516,0.134516
0.00518,0.129906
0.0052,0.138031
0.00522,0.141516
0.00524,0.131031
0.00526,0.138047
0.00528,0.135703
0.0053,0.117984
0.00532,0.120344
0.00534,0.106188
0.00536,0.128516
0.00538,0.104391
0.0054,0.126344
0.00542,0.128688
0.00544,0.114984
0.00546,0.139234
0.00548,0.126344
0.0055,0.110906
0.00552,0.136875
0.00554,0.117984
0.00556,0.121375
0.00558,0.125078
0.0056,0.132234
0.00562,0.121375
0.00564,0.133266
0.00566,0.138047
0.00568,0.126344
0.0057,0.138047
0.00572,0.125266
0.00574,0.127438
0.00576,0.135656
0.00578,0.127438
0.0058,0.134516
0.00582,0.126344
0.00584,0.139234
0.00586,0.121672
0.00588,0.128688
0.0059,0.140391
0.00592,0.12375
0.00594,0.129797
0.00596,0.128688
0.00598,0.121375
0.006,0.135656
0.00602,0.139234
0.00604,0.119328
0.00606,0.148469
0.00608,0.149938
0.0061,0.146313
0.00612,0.148672
0.00614,0.121375
0.00616,0.114234
0.00618,0.128688
0.0062,0.124016
0.00622,0.122703
0.00624,0.136875
0.00626,0.138047
0.00628,0.141594
0.0063,0.136875
0.00632,0.142734
0.00634,0.128688
0.00636,0.135703
0.00638,0.134516
0.0064,0.126125
0.00642,0.114234
0.00644,0.117984
0.00646,0.143953
0.00648,0.130891
0.0065,0.132156
0.00652,0.126344
0.00654,0.134516
0.00656,0.133266
0.00658,0.129797
0.0066,0.124016
0.00662,0.131031
0.00664,0.135703
0.00666,0.113266
0.00668,0.117984
0.0067,0.140391
0.00672,0.146313
0.00674,0.138031
0.00676,0.139234
0.00678,0.139234
0.0068,0.122703
0.00682,0.117984
0.00684,0.133266
0.00686,0.125078
0.00688,0.125266
0.0069,0.128688
0.00692,0.139234
0.00694,0.129797
0.00696,0.146391
0.00698,0.122703
0.007,0.115625
0.00702,0.121375
0.00704,0.121672
0.00706,0.126344
0.00708,0.140391
0.0071,0.121672
0.00712,0.140406
0.00714,0.139234
0.00716,0.127594
0.00718,0.129797
0.0072,0.124016
0.00722,0.117984
0.00724,0.134516
0.00726,0.12375
0.00728,0.133266
0.0073,0.113266
0.00732,0.133375
0.00734,0.117984
0.00736,0.121375
0.00738,0.126344
0.0074,0.129797
0.00742,0.121672
0.00744,0.130891
0.00746,0.126344
0.00748,0.121672
0.0075,0.131031
0.00752,0.141516
0.00754,0.146313
0.00756,0.138047
0.00758,0.139234
0.0076,0.138047
0.00762,0.129906
0.00764,0.141516
0.00766,0.130891
0.00768,0.0982656
0.0077,0.108547
0.00772,0.127438
0.00774,0.116984
0.00776,0.129797
0.00778,0.130672
0.0078,0.143953
0.00782,0.121375
0.00784,0.138047
0.00786,0.127594
0.00788,0.128688
0.0079,0.119328
0.00792,0.126125
0.00794,0.132234
0.00796,0.129797
0.00798,0.130891
0.008,0.133375
0.00802,0.140391
0.00804,0.126344
0.00806,0.135703
0.00808,0.136875
0.0081,0.105297
0.00812,0.135703
0.00814,0.110906
0.00816,0.128688
0.00818,0.130891
0.0082,0.138047
0.00822,0.134516
0.00824,0.129906
0.00826,0.126125
0.00828,0.112312
0.0083,0.119328
0.00832,0.121672
0.00834,0.119328
0.00836,0.138031
0.00838,0.118984
0.0084,0.114234
0.00842,0.133375
0.00844,0.132156
0.00846,0.119328
0.00848,0.12375
0.0085,0.124016
0.00852,0.132156
0.00854,0.141594
0.00856,0.132156
0.00858,0.127438
0.0086,0.133375
0.00862,0.128688
0.00864,0.129797
0.00866,0.136875
0.00868,0.145172
0.0087,0.153391
0.00872,0.138031
0.00874,0.121672
0.00876,0.116609
0.00878,0.125078
0.0088,0.138031
0.00882,0.128688
0.00884,0.149938
0.00886,0.130891
0.00888,0.128516
0.0089,0.135703
0.00892,0.141594
0.00894,0.120344
0.00896,0.133375
0.00898,0.124797
0.009,0.119328
0.00902,0.138047
0.00904,0.125266
0.00906,0.143953
0.00908,0.138031
0.0091,0.132156
0.00912,0.129797
0.00914,0.138047
0.00916,0.119328
0.00918,0.125078
0.0092,0.136875
0.00922,0.122703
0.00924,0.128516
0.00926,0.125078
0.00928,0.135703
0.0093,0.132156
0.00932,0.129797
0.00934,0.128516
0.00936,0.132234
0.00938,0.126344
0.0094,0.124016
0.00942,0.114656
0.00944,0.142734
0.00946,0.140391
0.00948,0.141594
0.0095,0.135703
0.00952,0.135703
0.00954,0.148672
0.00956,0.139234
0.00958,0.130891
0.0096,0.135656
0.00962,0.127594
0.00964,0.114656
0.00966,0.119328
0.00968,0.143953
0.0097,0.118312
0.00972,0.141594
0.00974,0.129797
0.00976,0.122703
0.00978,0.122703
0.0098,0.130891
0.00982,0.134516
0.00984,0.127438
0.00986,0.133375
0.00988,0.128688
0.0099,0.142797
0.00992,0.143953
0.00994,0.139234
0.00996,0.136875
0.00998,0.135703
0.01,0.121672
0.01,0.131031
0.01,0.126344
0.0101,0.128688
0.0101,0.128688
0.0101,0.128688
0.0101,0.129594
0.0101,0.129797
0.0102,0.130891
0.0102,0.120344
0.0102,0.131031
0.0102,0.127438
0.0102,0.126125
0.0103,0.12375
0.0103,0.119328
0.0103,0.133375
0.0103,0.140406
0.0103,0.126344
0.0104,0.128516
0.0104,0.14975
0.0104,0.131031
0.0104,0.141594
0.0104,0.147547
0.0105,0.138031
0.0105,0.0999531
0.0105,0.135703
0.0105,0.117984
0.0105,0.136875
0.0106,0.125078
0.0106,0.121672
0.0106,0.126344
0.0106,0.109969
0.0106,0.117984
0.0107,0.116984
0.0107,0.121672
0.0107,0.115625
0.0107,0.114234
0.0107,0.145078
0.0108,0.117984
0.0108,0.136875
0.0108,0.141594
0.0108,0.125078
0.0108,0.122953
0.0109,0.146313
0.0109,0.110906
0.0109,0.152094
0.0109,0.128688
0.0109,0.122703
0.011,0.153391
0.011,0.145078
0.011,0.143953
0.011,0.142734
0.011,0.14975
0.0111,0.120344
0.0111,0.128688
0.0111,0.113266
0.0111,0.119328
0.0111,0.127438
0.0112,0.126344
0.0112,0.131031
0.0112,0.130891
0.0112,0.135656
0.0112,0.138031
0.0113,0.127438
0.0113,0.134547
0.0113,0.116609
0.0113,0.117984
0.0113,0.106188
0.0114,0.118312
0.0114,0.125078
0.0114,0.129797
0.0114,0.124016
0.0114,0.125078
0.0115,0.136875
0.0115,0.132156
0.0115,0.129797
0.0115,0.126344
0.0115,0.120344
0.0116,0.136875
0.0116,0.116984
0.0116,0.121672
0.0116,0.129797
0.0116,0.119328
0.0117,0.132156
0.0117,0.14975
0.0117,0.135656
0.0117,0.129797
0.0117,0.126344
0.0118,0.117984
0.0118,0.114984
0.0118,0.111844
0.0118,0.114656
0.0118,0.108547
0.0119,0.131031
0.0119,0.143984
0.0119,0.146156
0.0119,0.133375
0.0119,0.129797
0.012,0.130891
0.012,0.120344
0.012,0.129906
0.012,0.146313
0.012,0.138031
0.0121,0.132156
0.0121,0.143953
0.0121,0.143953
0.0121,0.126344
0.0121,0.140391
0.0122,0.122703
0.0122,0.136875
0.0122,0.124016
0.0122,0.117984
0.0122,0.12375
0.0123,0.125266
0.0123,0.127438
0.0123,0.111344
0.0123,0.145078
0.0123,0.134516
0.0124,0.125828
0.0124,0.141594
0.0124,0.140406
0.0124,0.129594
0.0124,0.121672
0.0125,0.116609
0.0125,0.130891
0.0125,0.116984
0.0125,0.121375
0.0125,0.124016
0.0126,0.138047
0.0126,0.143953
0.0126,0.138047
0.0126,0.136875
0.0126,0.121672
0.0127,0.131031
0.0127,0.132156
0.0127,0.121375
0.0127,0.121672
0.0127,0.148672
0.0128,0.142734
0.0128,0.129797
0.0128,0.128516
0.0128,0.135703
0.0128,0.12375
0.0129,0.125266
0.0129,0.132156
0.0129,0.124016
0.0129,0.129797
0.0129,0.131031
0.013,0.135656
0.013,0.133375
0.013,0.127438
0.013,0.140406
0.013,0.126344
0.0131,0.133375
0.0131,0.121375
0.0131,0.127438
0.0131,0.130891
0.0131,0.117984
0.0132,0.129797
0.0132,0.131031
0.0132,0.125078
0.0132,0.147547
0.0132,0.117984
0.0133,0.139234
0.0133,0.138031
0.0133,0.140391
0.0133,0.127594
0.0133,0.118312
0.0134,0.107625
0.0134,0.125266
0.0134,0.140391
0.0134,0.134516
0.0134,0.133375
0.0135,0.126125
0.0135,0.122703
0.0135,0.134547
0.0135,0.125266
0.0135,0.133266
0.0136,0.121672
0.0136,0.134516
0.0136,0.114656
0.0136,0.122703
0.0136,0.146313
0.0137,0.121672
0.0137,0.131031
0.0137,0.128516
0.0137,0.131031
0.0137,0.129797
0.0138,0.140391
0.0138,0.126125
0.0138,0.142734
0.0138,0.150797
0.0138,0.139234
0.0139,0.127594
0.0139,0.154422
0.0139,0.140391
0.0139,0.139234
0.0139,0.128516
0.014,0.116984
0.014,0.127594
0.014,0.116984
0.014,0.113266
0.014,0.113266
0.0141,0.128688
0.0141,0.127438
0.0141,0.128688
0.0141,0.138047
0.0141,0.122703
0.0142,0.132156
0.0142,0.127438
0.0142,0.126344
0.0142,0.127438
0.0142,0.128516
0.0143,0.145172
0.0143,0.125078
0.0143,0.132156
0.0143,0.142797
0.0143,0.133375
0.0144,0.121672
0.0144,0.121375
0.0144,0.131031
0.0144,0.119328
0.0144,0.128688
0.0145,0.130891
0.0145,0.110906
0.0145,0.132156
0.0145,0.138047
0.0145,0.114656
0.0146,0.134516
0.0146,0.129906
0.0146,0.120344
0.0146,0.114234
0.0146,0.132156
0.0147,0.117984
0.0147,0.130891
0.0147,0.136875
0.0147,0.128688
0.0147,0.145172
0.0148,0.154688
0.0148,0.138031
0.0148,0.132156
0.0148,0.128688
0.0148,0.134516
0.0149,0.117984
0.0149,0.121375
0.0149,0.107094
0.0149,0.132156
0.0149,0.132156
0.015,0.124016
0.015,0.129797
0.015,0.121375
0.015,0.120625
0.015,0.0991094
0.0151,0.0920313
0.0151,0.077875
0.0151,0.0982656
0.0151,0.100609
0.0151,0.115625
0.0152,0.129797
0.0152,0.126344
0.0152,0.139234
0.0152,0.141594
0.0152,0.140391
0.0153,0.141594
0.0153,0.141594
0.0153,0.154422
0.0153,0.145172
0.0153,0.153391
0.0154,0.154422
0.0154,0.154422
0.0154,0.149938
0.0154,0.146313
0.0154,0.168969
0.0155,0.139234
0.0155,0.140391
0.0155,0.159109
0.0155,0.140406
0.0155,0.14975
0.0156,0.140391
0.0156,0.138031
0.0156,0.140391
0.0156,0.148672
0.0156,0.140391
0.0157,0.161828
0.0157,0.151188
0.0157,0.153109
0.0157,0.136875
0.0157,0.140406
0.0158,0.119328
0.0158,0.138047
0.0158,0.141594
0.0158,0.145078
0.0158,0.163797
0.0159,0.150797
0.0159,0.15575
0.0159,0.162828
0.0159,0.153391
0.0159,0.136875
0.016,0.121672
0.016,0.162828
0.016,0.147547
0.016,0.135703
0.016,0.162828
0.0161,0.150797
0.0161,0.154422
0.0161,0.160469
0.0161,0.136875
0.0161,0.145078
0.0162,0.142734
0.0162,0.139234
0.0162,0.140391
0.0162,0.152094
0.0162,0.145078
0.0163,0.170813
0.0163,0.154688
0.0163,0.164547
0.0163,0.146313
0.0163,0.145172
0.0164,0.160469
0.0164,0.142797
0.0164,0.135703
0.0164,0.125078
0.0164,0.145172
0.0165,0.15775
0.0165,0.143953
0.0165,0.135703
0.0165,0.159109
0.0165,0.15575
0.0166,0.14975
0.0166,0.127594
0.0166,0.143953
0.0166,0.138031
0.0166,0.127438
0.0167,0.135703
0.0167,0.129797
0.0167,0.133266
0.0167,0.147547
0.0167,0.154688
0.0168,0.141594
0.0168,0.133266
0.0168,0.165188
0.0168,0.140391
0.0168,0.14975
0.0169,0.15575
0.0169,0.132156
0.0169,0.157297
0.0169,0.135703
0.0169,0.136875
0.017,0.148672
0.017,0.153109
0.017,0.146313
0.017,0.142797
0.017,0.134516
0.0171,0.132156
0.0171,0.135703
0.0171,0.151031
0.0171,0.151031
0.0171,0.154688
0.0172,0.15575
0.0172,0.164203
0.0172,0.153391
0.0172,0.168969
0.0172,0.154688
0.0173,0.152312
0.0173,0.161453
0.0173,0.141594
0.0173,0.138047
0.0173,0.154422
0.0174,0.128688
0.0174,0.128688
0.0174,0.153391
0.0174,0.145172
0.0174,0.161453
0.0175,0.162828
0.0175,0.154422
0.0175,0.148672
0.0175,0.160062
0.0175,0.134516
0.0176,0.136875
0.0176,0.143953
0.0176,0.153109
0.0176,0.15575
0.0176,0.139234
0.0177,0.147406
0.0177,0.166594
0.0177,0.158109
0.0177,0.152094
0.0177,0.148672
0.0178,0.162391
0.0178,0.141594
0.0178,0.145078
0.0178,0.151031
0.0178,0.142734
0.0179,0.140391
0.0179,0.145078
0.0179,0.161453
0.0179,0.138047
0.0179,0.159109
0.018,0.163797
0.018,0.163797
0.018,0.131031
0.018,0.138047
0.018,0.160469
0.0181,0.138047
0.0181,0.152312
0.0181,0.154688
0.0181,0.140406
0.0181,0.145078
0.0182,0.151031
0.0182,0.142734
0.0182,0.146313
0.0182,0.129906
0.0182,0.138047
0.0183,0.135703
0.0183,0.138047
0.0183,0.136875
0.0183,0.153594
0.0183,0.143953
0.0184,0.140406
0.0184,0.139187
0.0184,0.149938
0.0184,0.129906
0.0184,0.146313
0.0185,0.165188
0.0185,0.136875
0.0185,0.138047
0.0185,0.154422
0.0185,0.146156
0.0186,0.146313
0.0186,0.160469
0.0186,0.159109
0.0186,0.14975
0.0186,0.146391
0.0187,0.126344
0.0187,0.139234
0.0187,0.154688
0.0187,0.138047
0.0187,0.151031
0.0188,0.159109
0.0188,0.159109
0.0188,0.158688
0.0188,0.166594
0.0188,0.15575
0.0189,0.153391
0.0189,0.153391
0.0189,0.141594
0.0189,0.142797
0.0189,0.146156
0.019,0.141594
0.019,0.152312
0.019,0.148672
0.019,0.158109
0.019,0.166594
0.0191,0.143953
0.0191,0.158109
0.0191,0.152094
0.0191,0.132156
0.0191,0.153109
0.0192,0.14975
0.0192,0.142734
0.0192,0.151031
0.0192,0.15575
0.0192,0.161453
0.0193,0.151031
0.0193,0.152312
0.0193,0.138047
0.0193,0.126344
0.0193,0.138047
0.0194,0.14975
0.0194,0.140391
0.0194,0.152312
0.0194,0.151031
0.0194,0.158109
0.0195,0.153391
0.0195,0.165188
0.0195,0.15575
0.0195,0.127438
0.0195,0.141594
0.0196,0.153391
0.0196,0.146313
0.0196,0.139187
0.0196,0.132156
0.0196,0.148672
0.0197,0.154422
0.0197,0.127438
0.0197,0.152312
0.0197,0.152094
0.0197,0.147406
0.0198,0.145078
0.0198,0.140406
0.0198,0.150797
0.0198,0.129906
0.0198,0.125078
0.0199,0.139234
0.0199,0.14975
0.0199,0.139234
0.0199,0.14975
0.0199,0.15575
0.02,0.151188
0.02,0.146313
0.02,0.138047
0.02,0.132156
0.02,0.139234
0.0201,0.14975
0.0201,0.143953
0.0201,0.169906
0.0201,0.159109
0.0201,0.161453
0.0202,0.162828
0.0202,0.161453
0.0202,0.153109
0.0202,0.151031
0.0202,0.140406
0.0203,0.139234
0.0203,0.169906
0.0203,0.12375
0.0203,0.14975
0.0203,0.161828
0.0204,0.148672
0.0204,0.136875
0.0204,0.146313
0.0204,0.136875
0.0204,0.145172
0.0205,0.142734
0.0205,0.133375
0.0205,0.134516
0.0205,0.132234
0.0205,0.145172
0.0206,0.148469
0.0206,0.146313
0.0206,0.121672
0.0206,0.141516
0.0206,0.138031
0.0207,0.126344
0.0207,0.127594
0.0207,0.132156
0.0207,0.124016
0.0207,0.133266
0.0208,0.154422
0.0208,0.171344
0.0208,0.169906
0.0208,0.163797
0.0208,0.159109
0.0209,0.142734
0.0209,0.168469
0.0209,0.135703
0.0209,0.135703
0.0209,0.118312
0.021,0.130891
0.021,0.153391
0.021,0.143828
0.021,0.141516
0.021,0.159109
0.0211,0.14975
0.0211,0.147406
0.0211,0.161453
0.0211,0.140391
0.0211,0.151031
0.0212,0.154688
0.0212,0.14975
0.0212,0.145078
0.0212,0.136875
0.0212,0.166594
0.0213,0.153391
0.0213,0.170813
0.0213,0.140391
0.0213,0.141594
0.0213,0.145078
0.0214,0.154422
0.0214,0.134516
0.0214,0.134516
0.0214,0.145078
0.0214,0.14975
0.0215,0.157062
0.0215,0.153391
0.0215,0.170813
0.0215,0.152094
0.0215,0.140391
0.0216,0.128516
0.0216,0.129906
0.0216,0.134391
0.0216,0.142734
0.0216,0.149938
0.0217,0.141594
0.0217,0.142797
0.0217,0.153391
0.0217,0.139234
0.0217,0.161828
0.0218,0.134516
0.0218,0.125078
0.0218,0.131031
0.0218,0.148672
0.0218,0.133375
0.0219,0.171344
0.0219,0.159109
0.0219,0.15575
0.0219,0.146313
0.0219,0.152312
0.022,0.142797
0.022,0.146313
0.022,0.153391
0.022,0.149938
0.022,0.146313
0.0221,0.134547
0.0221,0.129797
0.0221,0.143828
0.0221,0.161828
0.0221,0.143953
0.0222,0.145078
0.0222,0.147406
0.0222,0.138047
0.0222,0.130891
0.0222,0.140406
0.0223,0.136875
0.0223,0.151031
0.0223,0.139234
0.0223,0.142797
0.0223,0.14975
0.0224,0.148672
0.0224,0.146313
0.0224,0.131031
0.0224,0.146313
0.0224,0.136875
0.0225,0.135703
0.0225,0.14975
0.0225,0.134516
0.0225,0.15575
0.0225,0.154422
0.0226,0.146313
0.0226,0.160469
0.0226,0.145172
0.0226,0.14975
0.0226,0.142734
0.0227,0.128688
0.0227,0.147406
0.0227,0.145078
0.0227,0.152094
0.0227,0.152312
0.0228,0.152094
0.0228,0.14975
0.0228,0.160469
0.0228,0.161828
0.0228,0.141594
0.0229,0.138047
0.0229,0.139187
0.0229,0.132156
0.0229,0.152094
0.0229,0.145172
0.023,0.14975
0.023,0.147547
0.023,0.156766
0.023,0.161453
0.023,0.150797
0.0231,0.138047
0.0231,0.131031
0.0231,0.140391
0.0231,0.154688
0.0231,0.134516
0.0232,0.140406
0.0232,0.152312
0.0232,0.140406
0.0232,0.146313
0.0232,0.167547
0.0233,0.14975
0.0233,0.152094
0.0233,0.14975
0.0233,0.125078
0.0233,0.143953
0.0234,0.14975
0.0234,0.141594
0.0234,0.151031
0.0234,0.138047
0.0234,0.141594
0.0235,0.145078
0.0235,0.136875
0.0235,0.128688
0.0235,0.146313
0.0235,0.153391
0.0236,0.165188
0.0236,0.145078
0.0236,0.14975
0.0236,0.139234
0.0236,0.148672
0.0237,0.153391
0.0237,0.129797
0.0237,0.133375
0.0237,0.142797
0.0237,0.138047
0.0238,0.140391
0.0238,0.132156
0.0238,0.129797
0.0238,0.127438
0.0238,0.143953
0.0239,0.145078
0.0239,0.145078
0.0239,0.167547
0.0239,0.156766
0.0239,0.159453
0.024,0.146313
0.024,0.142734
0.024,0.145172
0.024,0.147547
0.024,0.143828
0.0241,0.166594
0.0241,0.143828
0.0241,0.164203
0.0241,0.146313
0.0241,0.153391
0.0242,0.160469
0.0242,0.145078
0.0242,0.131031
0.0242,0.142734
0.0242,0.132156
0.0243,0.139234
0.0243,0.146156
0.0243,0.148672
0.0243,0.145078
0.0243,0.132156
0.0244,0.146313
0.0244,0.131031
0.0244,0.126344
0.0244,0.138047
0.0244,0.135703
0.0245,0.136875
0.0245,0.148672
0.0245,0.143953
0.0245,0.145078
0.0245,0.165188
0.0246,0.15575
0.0246,0.128688
0.0246,0.161453
0.0246,0.133375
0.0246,0.147547
0.0247,0.140406
0.0247,0.133375
0.0247,0.154688
0.0247,0.154422
0.0247,0.148469
0.0248,0.164203
0.0248,0.136875
0.0248,0.146313
0.0248,0.151031
0.0248,0.142734
0.0249,0.126344
0.0249,0.132156
0.0249,0.146313
0.0249,0.145172
0.0249,0.139234
0.025,0.166594
0.025,0.147547
0.025,0.142734
0.025,0.148672
0.025,0.126344
0.0251,0.153391
0.0251,0.139234
0.0251,0.141594
0.0251,0.143953
0.0251,0.146313
0.0252,0.152094
0.0252,0.152094
0.0252,0.14975
0.0252,0.152094
0.0252,0.142734
0.0253,0.145078
0.0253,0.135703
0.0253,0.149938
0.0253,0.135703
0.0253,0.128688
0.0254,0.153391
0.0254,0.139234
0.0254,0.153391
0.0254,0.140391
0.0254,0.139234
0.0255,0.15575
0.0255,0.138047
0.0255,0.133266
0.0255,0.139234
0.0255,0.145078
0.0256,0.145078
0.0256,0.139234
0.0256,0.145172
0.0256,0.138047
0.0256,0.162828
0.0257,0.145078
0.0257,0.125078
0.0257,0.132156
0.0257,0.136875
0.0257,0.130891
0.0258,0.138047
0.0258,0.140406
0.0258,0.141594
0.0258,0.14975
0.0258,0.142734
0.0259,0.138047
0.0259,0.161828
0.0259,0.160469
0.0259,0.139234
0.0259,0.148672
0.026,0.133266
0.026,0.145078
0.026,0.132156
0.026,0.162828
0.026,0.159453
0.0261,0.160469
0.0261,0.156766
0.0261,0.148672
0.0261,0.154422
0.0261,0.136875
0.0262,0.153391
0.0262,0.147547
0.0262,0.141594
0.0262,0.135703
0.0262,0.139234
0.0263,0.159109
0.0263,0.157062
0.0263,0.140391
0.0263,0.150797
0.0263,0.140406
0.0264,0.139234
0.0264,0.152312
0.0264,0.145172
0.0264,0.152312
0.0264,0.127438
0.0265,0.134516
0.0265,0.135703
0.0265,0.138047
0.0265,0.146313
0.0265,0.145078
0.0266,0.134547
0.0266,0.132156
0.0266,0.138047
0.0266,0.142797
0.0266,0.132156
0.0267,0.149938
0.0267,0.152094
0.0267,0.157062
0.0267,0.160469
0.0267,0.153391
0.0268,0.159109
0.0268,0.152312
0.0268,0.117984
0.0268,0.125078
0.0268,0.133391
0.0269,0.122703
0.0269,0.141594
0.0269,0.140391
0.0269,0.153391
0.0269,0.143828
0.027,0.161453
0.027,0.131031
0.027,0.136875
0.027,0.14975
0.027,0.128688
0.0271,0.141594
0.0271,0.138031
0.0271,0.142734
0.0271,0.160469
0.0271,0.151031
0.0272,0.14975
0.0272,0.156766
0.0272,0.138047
0.0272,0.145078
0.0272,0.135703
0.0273,0.145078
0.0273,0.136875
0.0273,0.138047
0.0273,0.15575
0.0273,0.153391
0.0274,0.162391
0.0274,0.154688
0.0274,0.14975
0.0274,0.151031
0.0274,0.14975
0.0275,0.146313
0.0275,0.152312
0.0275,0.152312
0.0275,0.136875
0.0275,0.142797
0.0276,0.140406
0.0276,0.138031
0.0276,0.128516
0.0276,0.160469
0.0276,0.138047
0.0277,0.139187
0.0277,0.141594
0.0277,0.136875
0.0277,0.145172
0.0277,0.159109
0.0278,0.166594
0.0278,0.143953
0.0278,0.152312
0.0278,0.15775
0.0278,0.152094
0.0279,0.147609
0.0279,0.135703
0.0279,0.134516
0.0279,0.113672
0.0279,0.134547
0.028,0.136875
0.028,0.135656
0.028,0.147547
0.028,0.153391
0.028,0.145172
0.0281,0.148672
0.0281,0.139234
0.0281,0.145078
0.0281,0.138047
0.0281,0.135656
0.0282,0.152094
0.0282,0.139234
0.0282,0.145172
0.0282,0.142734
0.0282,0.159109
0.0283,0.152312
0.0283,0.165188
0.0283,0.159453
0.0283,0.146313
0.0283,0.143953
0.0284,0.140391
0.0284,0.140406
0.0284,0.124016
0.0284,0.146313
0.0284,0.147406
0.0285,0.154688
0.0285,0.154422
0.0285,0.15575
0.0285,0.147547
0.0285,0.142734
0.0286,0.151031
0.0286,0.128688
0.0286,0.143953
0.0286,0.145078
0.0286,0.132156
0.0287,0.145172
0.0287,0.14975
0.0287,0.142734
0.0287,0.143953
0.0287,0.143953
0.0288,0.139234
0.0288,0.153391
0.0288,0.153391
0.0288,0.147406
0.0288,0.159109
0.0289,0.151031
0.0289,0.156766
0.0289,0.158109
0.0289,0.154422
0.0289,0.140391
0.029,0.163797
0.029,0.147406
0.029,0.143953
0.029,0.153391
0.029,0.139234
0.0291,0.141594
0.0291,0.135703
0.0291,0.145078
0.0291,0.14975
0.0291,0.159109
0.0292,0.159109
0.0292,0.139234
0.0292,0.153109
0.0292,0.160469
0.0292,0.14975
0.0293,0.159109
0.0293,0.136875
0.0293,0.161828
0.0293,0.153391
0.0293,0.140406
0.0294,0.165188
0.0294,0.169906
0.0294,0.15575
0.0294,0.151031
0.0294,0.166125
0.0295,0.128516
0.0295,0.143953
0.0295,0.143953
0.0295,0.138031
0.0295,0.140391
0.0296,0.161828
0.0296,0.141594
0.0296,0.126344
0.0296,0.129797
0.0296,0.133375
0.0297,0.14975
0.0297,0.148672
0.0297,0.12375
0.0297,0.14975
0.0297,0.143953
0.0298,0.143953
0.0298,0.159109
0.0298,0.141594
0.0298,0.148469
0.0298,0.154688
0.0299,0.161453
0.0299,0.126344
0.0299,0.156766
0.0299,0.157062
0.0299,0.132156
0.03,0.148672
0.03,0.151031
0.03,0.158109
0.03,0.157062
0.03,0.153391
0.0301,0.136875
0.0301,0.134516
0.0301,0.115984
0.0301,0.106188
0.0301,0.101469
0.0302,0.126125
0.0302,0.129797
0.0302,0.117984
0.0302,0.118984
0.0302,0.128516
0.0303,0.111844
0.0303,0.128516
0.0303,0.12375
0.0303,0.131031
0.0303,0.133266
0.0304,0.129797
0.0304,0.131031
0.0304,0.161828
0.0304,0.159109
0.0304,0.140391
0.0305,0.141594
0.0305,0.153391
0.0305,0.141594
0.0305,0.146313
0.0305,0.139234
0.0306,0.133375
0.0306,0.138031
0.0306,0.146313
0.0306,0.140391
0.0306,0.159109
0.0307,0.157062
0.0307,0.139187
0.0307,0.138047
0.0307,0.135703
0.0307,0.116984
0.0308,0.127438
0.0308,0.135656
0.0308,0.149484
0.0308,0.14975
0.0308,0.161828
0.0309,0.146313
0.0309,0.143828
0.0309,0.145172
0.0309,0.140391
0.0309,0.14975
0.031,0.138047
0.031,0.133375
0.031,0.145172
0.031,0.140406
0.031,0.159109
0.0311,0.145172
0.0311,0.160469
0.0311,0.151031
0.0311,0.140391
0.0311,0.135703
0.0312,0.138047
0.0312,0.12375
0.0312,0.152312
0.0312,0.149484
0.0312,0.147406
0.0313,0.148469
0.0313,0.146156
0.0313,0.141594
0.0313,0.154422
0.0313,0.145172
0.0314,0.136875
0.0314,0.132156
0.0314,0.159109
0.0314,0.140406
0.0314,0.142797
0.0315,0.151031
0.0315,0.142734
0.0315,0.145078
0.0315,0.160469
0.0315,0.142797
0.0316,0.151031
0.0316,0.142797
0.0316,0.135703
0.0316,0.143953
0.0316,0.126344
0.0317,0.147406
0.0317,0.154688
0.0317,0.152094
0.0317,0.15575
0.0317,0.14975
0.0318,0.159453
0.0318,0.134516
0.0318,0.127594
0.0318,0.135703
0.0318,0.142734
0.0319,0.138047
0.0319,0.142734
0.0319,0.159109
0.0319,0.153391
0.0319,0.14975
0.032,0.165188
0.032,0.150797
0.032,0.146313
0.032,0.149938
0.032,0.129797
0.0321,0.130891
0.0321,0.131031
0.0321,0.141594
0.0321,0.162828
0.0321,0.158109
0.0322,0.147547
0.0322,0.146313
0.0322,0.169391
0.0322,0.140391
0.0322,0.138047
0.0323,0.135703
0.0323,0.147547
0.0323,0.139234
0.0323,0.147547
0.0323,0.136875
0.0324,0.159109
0.0324,0.154688
0.0324,0.138047
0.0324,0.141594
0.0324,0.145078
0.0325,0.138031
0.0325,0.141594
0.0325,0.138047
0.0325,0.14975
0.0325,0.161453
0.0326,0.151031
0.0326,0.153391
0.0326,0.161828
0.0326,0.145078
0.0326,0.15575
0.0327,0.162828
0.0327,0.136875
0.0327,0.14975
0.0327,0.152094
0.0327,0.158391
0.0328,0.153391
0.0328,0.163797
0.0328,0.165188
0.0328,0.14975
0.0328,0.146313
0.0329,0.153391
0.0329,0.139234
0.0329,0.138031
0.0329,0.135703
0.0329,0.127438
0.033,0.15575
0.033,0.122953
0.033,0.147547
0.033,0.154688
0.033,0.141594
0.0331,0.148469
0.0331,0.142797
0.0331,0.143828
0.0331,0.145078
0.0331,0.161453
0.0332,0.142797
0.0332,0.15575
0.0332,0.152094
0.0332,0.148672
0.0332,0.168469
0.0333,0.14975
0.0333,0.139234
0.0333,0.128516
0.0333,0.145078
0.0333,0.129797
0.0334,0.127438
0.0334,0.153109
0.0334,0.138047
0.0334,0.154422
0.0334,0.145172
0.0335,0.139187
0.0335,0.138047
0.0335,0.141594
0.0335,0.135703
0.0335,0.156766
0.0336,0.139187
0.0336,0.147406
0.0336,0.138047
0.0336,0.152094
0.0336,0.151031
0.0337,0.141594
0.0337,0.133375
0.0337,0.133375
0.0337,0.142797
0.0337,0.142734
0.0338,0.141594
0.0338,0.140391
0.0338,0.136875
0.0338,0.15575
0.0338,0.148672
0.0339,0.150797
0.0339,0.140391
0.0339,0.157297
0.0339,0.145172
0.0339,0.151031
0.034,0.152312
0.034,0.136875
0.034,0.158109
0.034,0.152312
0.034,0.146313
0.0341,0.142797
0.0341,0.148672
0.0341,0.151031
0.0341,0.130891
0.0341,0.136875
0.0342,0.138047
0.0342,0.127438
0.0342,0.14975
0.0342,0.145078
0.0342,0.151031
0.0343,0.167031
0.0343,0.154688
0.0343,0.163797
0.0343,0.161453
0.0343,0.152094
0.0344,0.140391
0.0344,0.129953
0.0344,0.135703
0.0344,0.159109
0.0344,0.160469
0.0345,0.145078
0.0345,0.174625
0.0345,0.177828
0.0345,0.135703
0.0345,0.151031
0.0346,0.141594
0.0346,0.143953
0.0346,0.147406
0.0346,0.140391
0.0346,0.132156
0.0347,0.143953
0.0347,0.151031
0.0347,0.154422
0.0347,0.14975
0.0347,0.153391
0.0348,0.133375
0.0348,0.138047
0.0348,0.147547
0.0348,0.149938
0.0348,0.139234
0.0349,0.154422
0.0349,0.126344
0.0349,0.166594
0.0349,0.141594
0.0349,0.145172
0.035,0.157062
0.035,0.132156
0.035,0.145078
0.035,0.136875
0.035,0.151031
0.0351,0.143828
0.0351,0.154688
0.0351,0.154422
0.0351,0.152094
0.0351,0.152094
0.0352,0.147547
0.0352,0.145078
0.0352,0.150797
0.0352,0.160469
0.0352,0.135703
0.0353,0.153391
0.0353,0.147406
0.0353,0.136875
0.0353,0.154422
0.0353,0.162828
0.0354,0.14975
0.0354,0.154422
0.0354,0.154688
0.0354,0.145078
0.0354,0.14975
0.0355,0.141594
0.0355,0.147547
0.0355,0.154422
0.0355,0.135703
0.0355,0.160469
0.0356,0.151031
0.0356,0.115625
0.0356,0.141594
0.0356,0.121672
0.0356,0.128516
0.0357,0.132156
0.0357,0.145172
0.0357,0.152094
0.0357,0.133266
0.0357,0.146313
0.0358,0.153109
0.0358,0.140406
0.0358,0.141594
0.0358,0.134391
0.0358,0.136797
0.0359,0.133266
0.0359,0.140391
0.0359,0.139234
0.0359,0.153391
0.0359,0.158109
0.036,0.159453
0.036,0.159453
0.036,0.121375
0.036,0.152094
0.036,0.158109
0.0361,0.132156
0.0361,0.146313
0.0361,0.161828
0.0361,0.153391
0.0361,0.139187
0.0362,0.151031
0.0362,0.147547
0.0362,0.161828
0.0362,0.152094
0.0362,0.148672
0.0363,0.134547
0.0363,0.140391
0.0363,0.127438
0.0363,0.146313
0.0363,0.160469
0.0364,0.158109
0.0364,0.159109
0.0364,0.152312
0.0364,0.151031
0.0364,0.145188
0.0365,0.140406
0.0365,0.145172
0.0365,0.14975
0.0365,0.142734
0.0365,0.165188
0.0366,0.155438
0.0366,0.141594
0.0366,0.14975
0.0366,0.161453
0.0366,0.153391
0.0367,0.139234
0.0367,0.132156
0.0367,0.129797
0.0367,0.130891
0.0367,0.142734
0.0368,0.14975
0.0368,0.157062
0.0368,0.152312
0.0368,0.153391
0.0368,0.161453
0.0369,0.140406
0.0369,0.141594
0.0369,0.136875
0.0369,0.140391
0.0369,0.121672
0.037,0.154422
0.037,0.151031
0.037,0.135656
0.037,0.153391
0.037,0.161828
0.0371,0.153391
0.0371,0.146313
0.0371,0.141594
0.0371,0.152094
0.0371,0.128688
0.0372,0.132234
0.0372,0.138031
0.0372,0.166594
0.0372,0.147547
0.0372,0.15575
0.0373,0.153391
0.0373,0.146313
0.0373,0.136875
0.0373,0.134516
0.0373,0.131031
0.0374,0.132156
0.0374,0.147547
0.0374,0.138047
0.0374,0.125266
0.0374,0.136875
0.0375,0.154422
0.0375,0.148672
0.0375,0.141594
0.0375,0.148672
0.0375,0.132156
0.0376,0.125266
0.0376,0.140391
0.0376,0.138047
0.0376,0.138047
0.0376,0.152094
0.0377,0.14975
0.0377,0.154422
0.0377,0.157062
0.0377,0.152094
0.0377,0.153109
0.0378,0.151031
0.0378,0.141594
0.0378,0.131031
0.0378,0.134547
0.0378,0.140391
0.0379,0.145078
0.0379,0.159453
0.0379,0.15575
0.0379,0.158109
0.0379,0.139234
0.038,0.139234
0.038,0.133266
0.038,0.127438
0.038,0.139234
0.038,0.135703
0.0381,0.151031
0.0381,0.167547
0.0381,0.160469
0.0381,0.135703
0.0381,0.160469
0.0382,0.147547
0.0382,0.161828
0.0382,0.14975
0.0382,0.139234
0.0382,0.143953
0.0383,0.14975
0.0383,0.152094
0.0383,0.131031
0.0383,0.165188
0.0383,0.162828
0.0384,0.127438
0.0384,0.14975
0.0384,0.140406
0.0384,0.136875
0.0384,0.131031
0.0385,0.132156
0.0385,0.138031
0.0385,0.159109
0.0385,0.164203
0.0385,0.142734
0.0386,0.14975
0.0386,0.145078
0.0386,0.128688
0.0386,0.147547
0.0386,0.139234
0.0387,0.153391
0.0387,0.143984
0.0387,0.135703
0.0387,0.140391
0.0387,0.148672
0.0388,0.160469
0.0388,0.14975
0.0388,0.14975
0.0388,0.138047
0.0388,0.140406
0.0389,0.141594
0.0389,0.129797
0.0389,0.135703
0.0389,0.135703
0.0389,0.135703
0.039,0.143953
0.039,0.145078
0.039,0.153391
0.039,0.142734
0.039,0.138047
0.0391,0.142734
0.0391,0.138047
0.0391,0.141594
0.0391,0.146313
0.0391,0.145078
0.0392,0.154688
0.0392,0.157062
0.0392,0.148672
0.0392,0.14975
0.0392,0.141594
0.0393,0.153391
0.0393,0.132156
0.0393,0.133266
0.0393,0.122703
0.0393,0.127438
0.0394,0.135703
0.0394,0.138047
0.0394,0.146313
0.0394,0.132156
0.0394,0.141594
0.0395,0.143953
0.0395,0.140391
0.0395,0.157062
0.0395,0.147406
0.0395,0.143953
0.0396,0.139234
0.0396,0.166594
0.0396,0.161828
0.0396,0.180953
0.0396,0.168469
0.0397,0.152312
0.0397,0.145078
0.0397,0.158109
0.0397,0.129906
0.0397,0.138047
0.0398,0.127438
0.0398,0.121375
0.0398,0.133375
0.0398,0.141594
0.0398,0.140391
0.0399,0.156766
0.0399,0.14975
0.0399,0.141516
0.0399,0.148672
0.0399,0.133375
0.04,0.136875
0.04,0.143953
0.04,0.154422
0.04,0.138047
0.04,0.14975
0.0401,0.15575
0.0401,0.159109
0.0401,0.152094
0.0401,0.157062
0.0401,0.145172
0.0402,0.148469
0.0402,0.132156
0.0402,0.142797
0.0402,0.140406
0.0402,0.143953
0.0403,0.139234
0.0403,0.146313
0.0403,0.132156
0.0403,0.140391
0.0403,0.139234
0.0404,0.139234
0.0404,0.166594
0.0404,0.136875
0.0404,0.140406
0.0404,0.131031
0.0405,0.138047
0.0405,0.143953
0.0405,0.161828
0.0405,0.126344
0.0405,0.148672
0.0406,0.151031
0.0406,0.131031
0.0406,0.132156
0.0406,0.127438
0.0406,0.135656
0.0407,0.132156
0.0407,0.149938
0.0407,0.142734
0.0407,0.128797
0.0407,0.140391
0.0408,0.141594
0.0408,0.151031
0.0408,0.140406
0.0408,0.143828
0.0408,0.128688
0.0409,0.119328
0.0409,0.135703
0.0409,0.145172
0.0409,0.151031
0.0409,0.169906
0.041,0.151031
0.041,0.160469
0.041,0.167547
0.041,0.146313
0.041,0.161453
0.0411,0.138047
0.0411,0.142734
0.0411,0.152094
0.0411,0.135703
0.0411,0.148672
0.0412,0.145078
0.0412,0.165188
0.0412,0.167547
0.0412,0.145078
0.0412,0.159109
0.0413,0.153391
0.0413,0.145078
0.0413,0.151031
0.0413,0.139234
0.0413,0.151031
0.0414,0.14975
0.0414,0.136875
0.0414,0.14975
0.0414,0.138031
0.0414,0.147547
0.0415,0.146313
0.0415,0.135703
0.0415,0.124016
0.0415,0.132234
0.0415,0.138047
0.0416,0.151031
0.0416,0.140406
0.0416,0.126344
0.0416,0.135703
0.0416,0.140406
0.0417,0.135656
0.0417,0.14975
0.0417,0.14975
0.0417,0.126344
0.0417,0.153391
0.0418,0.141516
0.0418,0.138047
0.0418,0.148672
0.0418,0.170813
0.0418,0.152312
0.0419,0.167547
0.0419,0.145078
0.0419,0.145172
0.0419,0.133266
0.0419,0.12375
0.042,0.134547
0.042,0.135703
0.042,0.139234
0.042,0.133375
0.042,0.135703
0.0421,0.153594
0.0421,0.151031
0.0421,0.143953
0.0421,0.136875
0.0421,0.140406
0.0422,0.139234
0.0422,0.142734
0.0422,0.14975
0.0422,0.160469
0.0422,0.176984
0.0423,0.152094
0.0423,0.151031
0.0423,0.155438
0.0423,0.140406
0.0423,0.141594
0.0424,0.141594
0.0424,0.131031
0.0424,0.125078
0.0424,0.135703
0.0424,0.136875
0.0425,0.142734
0.0425,0.15775
0.0425,0.160469
0.0425,0.151031
0.0425,0.160469
0.0426,0.153391
0.0426,0.15575
0.0426,0.143953
0.0426,0.152312
0.0426,0.153594
0.0427,0.151031
0.0427,0.147406
0.0427,0.145078
0.0427,0.14975
0.0427,0.135703
0.0428,0.141594
0.0428,0.129797
0.0428,0.140391
0.0428,0.133375
0.0428,0.161453
0.0429,0.142734
0.0429,0.160469
0.0429,0.138031
0.0429,0.176109
0.0429,0.148672
0.043,0.152312
0.043,0.138047
0.043,0.151031
0.043,0.143984
0.043,0.145078
0.0431,0.154422
0.0431,0.147547
0.0431,0.133375
0.0431,0.148672
0.0431,0.153391
0.0432,0.151031
0.0432,0.146156
0.0432,0.142734
0.0432,0.127438
0.0432,0.132156
0.0433,0.128516
0.0433,0.132234
0.0433,0.142734
0.0433,0.15575
0.0433,0.154422
0.0434,0.146313
0.0434,0.159453
0.0434,0.154422
0.0434,0.152094
0.0434,0.157062
0.0435,0.138047
0.0435,0.131031
0.0435,0.136875
0.0435,0.162828
0.0435,0.157062
0.0436,0.176109
0.0436,0.142594
0.0436,0.160469
0.0436,0.129797
0.0436,0.139234
0.0437,0.152094
0.0437,0.139187
0.0437,0.135703
0.0437,0.133375
0.0437,0.15575
0.0438,0.146313
0.0438,0.146313
0.0438,0.147547
0.0438,0.146313
0.0438,0.160797
0.0439,0.162828
0.0439,0.141594
0.0439,0.152094
0.0439,0.14975
0.0439,0.145078
0.044,0.152094
0.044,0.152094
0.044,0.152094
0.044,0.15775
0.044,0.141594
0.0441,0.153391
0.0441,0.130891
0.0441,0.12375
0.0441,0.133375
0.0441,0.122953
0.0442,0.146313
0.0442,0.158109
0.0442,0.154688
0.0442,0.156766
0.0442,0.151797
0.0443,0.145078
0.0443,0.143953
0.0443,0.157062
0.0443,0.136875
0.0443,0.14975
0.0444,0.145078
0.0444,0.131031
0.0444,0.152312
0.0444,0.148672
0.0444,0.138031
0.0445,0.152094
0.0445,0.129797
0.0445,0.141594
0.0445,0.145078
0.0445,0.136875
0.0446,0.14975
0.0446,0.147406
0.0446,0.135656
0.0446,0.143953
0.0446,0.162391
0.0447,0.138047
0.0447,0.131031
0.0447,0.135703
0.0447,0.151031
0.0447,0.139234
0.0448,0.152312
0.0448,0.152312
0.0448,0.154688
0.0448,0.147406
0.0448,0.154422
0.0449,0.161828
0.0449,0.139234
0.0449,0.126344
0.0449,0.138047
0.0449,0.130891
0.045,0.139234
0.045,0.163797
0.045,0.145078
0.045,0.157062
0.045,0.161453
0.0451,0.15575
0.0451,0.168469
0.0451,0.151188
0.0451,0.138047
0.0451,0.140406
0.0452,0.141594
0.0452,0.139234
0.0452,0.141594
0.0452,0.120344
0.0452,0.118984
0.0453,0.117297
0.0453,0.120344
0.0453,0.111844
0.0453,0.110906
0.0453,0.118312
0.0454,0.114656
0.0454,0.130891
0.0454,0.140406
0.0454,0.136875
0.0454,0.124016
0.0455,0.141594
0.0455,0.152094
0.0455,0.145078
0.0455,0.139234
0.0455,0.124016
0.0456,0.139234
0.0456,0.142734
0.0456,0.120344
0.0456,0.140406
0.0456,0.135703
0.0457,0.134547
0.0457,0.140391
0.0457,0.145172
0.0457,0.139234
0.0457,0.151031
0.0458,0.153391
0.0458,0.139234
0.0458,0.130891
0.0458,0.154422
0.0458,0.143953
0.0459,0.145172
0.0459,0.145172
0.0459,0.15775
0.0459,0.14975
0.0459,0.152094
0.046,0.120344
0.046,0.145078
0.046,0.147406
0.046,0.141594
0.046,0.136875
0.0461,0.135703
0.0461,0.146313
0.0461,0.149938
0.0461,0.135703
0.0461,0.15575
0.0462,0.153391
0.0462,0.140406
0.0462,0.125078
0.0462,0.135703
0.0462,0.143953
0.0463,0.134547
0.0463,0.132234
0.0463,0.145078
0.0463,0.152312
0.0463,0.153391
0.0464,0.161453
0.0464,0.15575
0.0464,0.148469
0.0464,0.154422
0.0464,0.140391
0.0465,0.145172
0.0465,0.154422
0.0465,0.151031
0.0465,0.152094
0.0465,0.160469
0.0466,0.170813
0.0466,0.162828
0.0466,0.141594
0.0466,0.148469
0.0466,0.145078
0.0467,0.135703
0.0467,0.132156
0.0467,0.145078
0.0467,0.125078
0.0467,0.147547
0.0468,0.129797
0.0468,0.135703
0.0468,0.158109
0.0468,0.131031
0.0468,0.122703
0.0469,0.140406
0.0469,0.14975
0.0469,0.132156
0.0469,0.151031
0.0469,0.15575
0.047,0.152312
0.047,0.150797
0.047,0.14975
0.047,0.136875
0.047,0.143953
0.0471,0.14975
0.0471,0.142797
0.0471,0.138047
0.0471,0.143984
0.0471,0.127438
0.0472,0.148672
0.0472,0.146313
0.0472,0.142734
0.0472,0.141594
0.0472,0.153391
0.0473,0.147406
0.0473,0.147547
0.0473,0.143953
0.0473,0.136875
0.0473,0.145172
0.0474,0.151031
0.0474,0.14975
0.0474,0.148672
0.0474,0.143953
0.0474,0.142734
0.0475,0.148672
0.0475,0.132156
0.0475,0.135703
0.0475,0.139234
0.0475,0.135688
0.0476,0.138047
0.0476,0.140391
0.0476,0.151031
0.0476,0.131031
0.0476,0.14975
0.0477,0.154422
0.0477,0.162828
0.0477,0.154422
0.0477,0.158109
0.0477,0.171344
0.0478,0.139234
0.0478,0.141594
0.0478,0.15575
0.0478,0.143953
0.0478,0.152094
0.0479,0.138047
0.0479,0.135703
0.0479,0.131031
0.0479,0.130891
0.0479,0.143953
0.048,0.138047
0.048,0.138031
0.048,0.154688
0.048,0.142797
0.048,0.14975
0.0481,0.160469
0.0481,0.15575
0.0481,0.149938
0.0481,0.148672
0.0481,0.148672
0.0482,0.146313
0.0482,0.147406
0.0482,0.142734
0.0482,0.149938
0.0482,0.158109
0.0483,0.145172
0.0483,0.145172
0.0483,0.134516
0.0483,0.138047
0.0483,0.134516
0.0484,0.126344
0.0484,0.125078
0.0484,0.142797
0.0484,0.128688
0.0484,0.133375
0.0485,0.15575
0.0485,0.148672
0.0485,0.129797
0.0485,0.141594
0.0485,0.142797
0.0486,0.133266
0.0486,0.143953
0.0486,0.153594
0.0486,0.14975
0.0486,0.163797
0.0487,0.176109
0.0487,0.165188
0.0487,0.160469
0.0487,0.154688
0.0487,0.148672
0.0488,0.139234
0.0488,0.136875
0.0488,0.135703
0.0488,0.138031
0.0488,0.138047
0.0489,0.142797
0.0489,0.160062
0.0489,0.150797
0.0489,0.15575
0.0489,0.152094
0.049,0.146313
0.049,0.15575
0.049,0.158109
0.049,0.147547
0.049,0.150797
0.0491,0.151031
0.0491,0.140406
0.0491,0.142734
0.0491,0.158391
0.0491,0.144891
0.0492,0.14975
0.0492,0.135703
0.0492,0.139234
0.0492,0.118312
0.0492,0.122703
0.0493,0.138031
0.0493,0.140391
0.0493,0.141594
0.0493,0.154422
0.0493,0.164203
0.0494,0.160469
0.0494,0.134547
0.0494,0.14975
0.0494,0.147406
0.0494,0.138047
0.0495,0.145078
0.0495,0.161828
0.0495,0.147547
0.0495,0.148469
0.0495,0.152094
0.0496,0.142797
0.0496,0.136875
0.0496,0.127438
0.0496,0.106188
0.0496,0.126344
0.0497,0.140391
0.0497,0.138031
0.0497,0.140391
0.0497,0.140391
0.0497,0.147406
0.0498,0.152094
0.0498,0.154422
0.0498,0.143953
0.0498,0.139234
0.0498,0.147547
0.0499,0.116984
0.0499,0.159453
0.0499,0.15575
0.0499,0.14975
0.0499,0.15575
0.05,0.145172
0.05,0.14975
0.05,0.138031
0.05,0.126344
0.05,0.136875
0.0501,0.133266
0.0501,0.117984
0.0501,0.12375
0.0501,0.135703
0.0501,0.148672
0.0502,0.130891
0.0502,0.137984
0.0502,0.160469
0.0502,0.153391
0.0502,0.149938
0.0503,0.146313
0.0503,0.152312
0.0503,0.139234
0.0503,0.152312
0.0503,0.146313
0.0504,0.158109
0.0504,0.167547
0.0504,0.160469
0.0504,0.151031
0.0504,0.138031
0.0505,0.147406
0.0505,0.147547
0.0505,0.133375
0.0505,0.139234
0.0505,0.14975
0.0506,0.153391
0.0506,0.161453
0.0506,0.148672
0.0506,0.134547
0.0506,0.138047
0.0507,0.139187
0.0507,0.125266
0.0507,0.120344
0.0507,0.127438
0.0507,0.12375
0.0508,0.146313
0.0508,0.139234
0.0508,0.136875
0.0508,0.142734
0.0508,0.152312
0.0509,0.116609
0.0509,0.157062
0.0509,0.116984
0.0509,0.12375
0.0509,0.151031
0.051,0.140391
0.051,0.14975
0.051,0.152094
0.051,0.152094
0.051,0.146313
0.0511,0.153109
0.0511,0.142734
0.0511,0.143953
0.0511,0.138047
0.0511,0.143953
0.0512,0.131031
0.0512,0.139187
0.0512,0.153391
0.0512,0.149938
0.0512,0.142734
0.0513,0.151031
0.0513,0.14975
0.0513,0.146313
0.0513,0.139234
0.0513,0.139234
0.0514,0.138031
0.0514,0.141594
0.0514,0.137984
0.0514,0.134516
0.0514,0.159109
0.0515,0.138047
0.0515,0.147547
0.0515,0.151031
0.0515,0.146313
0.0515,0.141594
0.0516,0.142797
0.0516,0.142797
0.0516,0.163797
0.0516,0.140391
0.0516,0.153391
0.0517,0.159109
0.0517,0.145078
0.0517,0.14975
0.0517,0.149938
0.0517,0.134516
0.0518,0.121375
0.0518,0.122703
0.0518,0.131031
0.0518,0.154688
0.0518,0.132156
0.0519,0.146313
0.0519,0.160469
0.0519,0.152094
0.0519,0.140391
0.0519,0.129797
0.052,0.135703
0.052,0.12375
0.052,0.145078
0.052,0.153391
0.052,0.140391
0.0521,0.148672
0.0521,0.161828
0.0521,0.160469
0.0521,0.166594
0.0521,0.167547
0.0522,0.146156
0.0522,0.140391
0.0522,0.134547
0.0522,0.139234
0.0522,0.141594
0.0523,0.154422
0.0523,0.143953
0.0523,0.140391
0.0523,0.161828
0.0523,0.142734
0.0524,0.152094
0.0524,0.151031
0.0524,0.142797
0.0524,0.135656
0.0524,0.152312
0.0525,0.129797
0.0525,0.140391
0.0525,0.147406
0.0525,0.129797
0.0525,0.129906
0.0526,0.14975
0.0526,0.151031
0.0526,0.139187
0.0526,0.146313
0.0526,0.126125
0.0527,0.122953
0.0527,0.152312
0.0527,0.15575
0.0527,0.139234
0.0527,0.142734
0.0528,0.135703
0.0528,0.145078
0.0528,0.152312
0.0528,0.121672
0.0528,0.128516
0.0529,0.140391
0.0529,0.131031
0.0529,0.138047
0.0529,0.145078
0.0529,0.139234
0.053,0.138031
0.053,0.143953
0.053,0.139187
0.053,0.134516
0.053,0.133375
0.0531,0.132156
0.0531,0.138047
0.0531,0.118984
0.0531,0.131031
0.0531,0.139234
0.0532,0.154688
0.0532,0.167031
0.0532,0.169906
0.0532,0.154688
0.0532,0.173156
0.0533,0.148469
0.0533,0.135656
0.0533,0.135656
0.0533,0.146313
0.0533,0.141594
0.0534,0.134547
0.0534,0.147406
0.0534,0.128688
0.0534,0.146313
0.0534,0.148672
0.0535,0.139234
0.0535,0.135703
0.0535,0.146313
0.0535,0.132156
0.0535,0.151188
0.0536,0.135703
0.0536,0.15575
0.0536,0.146313
0.0536,0.15575
0.0536,0.135656
0.0537,0.149938
0.0537,0.138047
0.0537,0.127438
0.0537,0.129797
0.0537,0.147547
0.0538,0.122703
0.0538,0.151031
0.0538,0.153391
0.0538,0.14975
0.0538,0.161828
0.0539,0.151031
0.0539,0.143953
0.0539,0.149938
0.0539,0.159453
0.0539,0.125266
0.054,0.133266
0.054,0.133266
0.054,0.135703
0.054,0.139234
0.054,0.132156
0.0541,0.145172
0.0541,0.139234
0.0541,0.136875
0.0541,0.142797
0.0541,0.154422
0.0542,0.152312
0.0542,0.121672
0.0542,0.154422
0.0542,0.151797
0.0542,0.168469
0.0543,0.14975
0.0543,0.146313
0.0543,0.140391
0.0543,0.129797
0.0543,0.140406
0.0544,0.126344
0.0544,0.133266
0.0544,0.125266
0.0544,0.153391
0.0544,0.157062
0.0545,0.138047
0.0545,0.140391
0.0545,0.171344
0.0545,0.143953
0.0545,0.127438
0.0546,0.124016
0.0546,0.125266
0.0546,0.151031
0.0546,0.132156
0.0546,0.138031
0.0547,0.151031
0.0547,0.145078
0.0547,0.152312
0.0547,0.141516
0.0547,0.153391
0.0548,0.129797
0.0548,0.135703
0.0548,0.143953
0.0548,0.143953
0.0548,0.138031
0.0549,0.163797
0.0549,0.160469
0.0549,0.161453
0.0549,0.158109
0.0549,0.153391
0.055,0.138047
0.055,0.143953
0.055,0.126125
0.055,0.138047
0.055,0.141594
0.0551,0.140406
0.0551,0.135703
0.0551,0.153391
0.0551,0.153391
0.0551,0.149938
0.0552,0.161453
0.0552,0.143953
0.0552,0.146313
0.0552,0.141594
0.0552,0.128688
0.0553,0.153391
0.0553,0.138047
0.0553,0.140406
0.0553,0.139187
0.0553,0.151031
0.0554,0.140391
0.0554,0.127438
0.0554,0.129797
0.0554,0.131031
0.0554,0.139234
0.0555,0.146313
0.0555,0.138047
0.0555,0.152312
0.0555,0.159109
0.0555,0.151031
0.0556,0.145078
0.0556,0.135656
0.0556,0.146313
0.0556,0.141594
0.0556,0.140391
0.0557,0.107094
0.0557,0.131031
0.0557,0.121375
0.0557,0.136875
0.0557,0.158109
0.0558,0.143953
0.0558,0.152312
0.0558,0.158109
0.0558,0.135656
0.0558,0.130891
0.0559,0.131031
0.0559,0.141594
0.0559,0.135656
0.0559,0.140391
0.0559,0.152312
0.056,0.149938
0.056,0.142766
0.056,0.136875
0.056,0.136875
0.056,0.147547
0.0561,0.132156
0.0561,0.126344
0.0561,0.146313
0.0561,0.131031
0.0561,0.145172
0.0562,0.152094
0.0562,0.159453
0.0562,0.161828
0.0562,0.166125
0.0562,0.152312
0.0563,0.152312
0.0563,0.14975
0.0563,0.14975
0.0563,0.149938
0.0563,0.143953
0.0564,0.132156
0.0564,0.145078
0.0564,0.142797
0.0564,0.145172
0.0564,0.141594
0.0565,0.142734
0.0565,0.138047
0.0565,0.136875
0.0565,0.127438
0.0565,0.145078
0.0566,0.138047
0.0566,0.131031
0.0566,0.140391
0.0566,0.135656
0.0566,0.142797
0.0567,0.152094
0.0567,0.14975
0.0567,0.132156
0.0567,0.135703
0.0567,0.149938
0.0568,0.146313
0.0568,0.145172
0.0568,0.168969
0.0568,0.151031
0.0568,0.142797
0.0569,0.147188
0.0569,0.136875
0.0569,0.151031
0.0569,0.141594
0.0569,0.140391
0.057,0.142734
0.057,0.135656
0.057,0.120344
0.057,0.151031
0.057,0.132156
0.0571,0.135656
0.0571,0.135703
0.0571,0.151031
0.0571,0.132156
0.0571,0.121672
0.0572,0.139234
0.0572,0.146313
0.0572,0.151031
0.0572,0.151031
0.0572,0.165188
0.0573,0.147547
0.0573,0.148672
0.0573,0.145172
0.0573,0.158109
0.0573,0.153391
0.0574,0.138047
0.0574,0.134516
0.0574,0.153391
0.0574,0.140391
0.0574,0.143828
0.0575,0.151031
0.0575,0.154422
0.0575,0.15575
0.0575,0.158109
0.0575,0.128688
0.0576,0.147547
0.0576,0.153391
0.0576,0.127438
0.0576,0.133375
0.0576,0.140391
0.0577,0.145172
0.0577,0.151031
0.0577,0.132156
0.0577,0.147406
0.0577,0.138047
0.0578,0.118984
0.0578,0.130891
0.0578,0.143953
0.0578,0.145078
0.0578,0.154422
0.0579,0.145078
0.0579,0.140406
0.0579,0.148672
0.0579,0.143828
0.0579,0.154688
0.058,0.152312
0.058,0.135703
0.058,0.125078
0.058,0.147406
0.058,0.145172
0.0581,0.146391
0.0581,0.143953
0.0581,0.166125
0.0581,0.135656
0.0581,0.15775
0.0582,0.14975
0.0582,0.142797
0.0582,0.152312
0.0582,0.146313
0.0582,0.145078
0.0583,0.142734
0.0583,0.131031
0.0583,0.138031
0.0583,0.131031
0.0583,0.134516
0.0584,0.146313
0.0584,0.151031
0.0584,0.140391
0.0584,0.146313
0.0584,0.140406
0.0585,0.133266
0.0585,0.136875
0.0585,0.15575
0.0585,0.165188
0.0585,0.14975
0.0586,0.163797
0.0586,0.153391
0.0586,0.143953
0.0586,0.152094
0.0586,0.138047
0.0587,0.145078
0.0587,0.148672
0.0587,0.147547
0.0587,0.132156
0.0587,0.153391
0.0588,0.139234
0.0588,0.160469
0.0588,0.130891
0.0588,0.140406
0.0588,0.145078
0.0589,0.136875
0.0589,0.146313
0.0589,0.152094
0.0589,0.15575
0.0589,0.145078
0.059,0.159453
0.059,0.160469
0.059,0.157062
0.059,0.167031
0.059,0.14975
0.0591,0.146313
0.0591,0.136875
0.0591,0.146313
0.0591,0.135703
0.0591,0.15575
0.0592,0.158109
0.0592,0.157062
0.0592,0.14975
0.0592,0.154688
0.0592,0.151031
0.0593,0.14975
0.0593,0.133266
0.0593,0.131031
0.0593,0.133375
0.0593,0.131031
0.0594,0.134516
0.0594,0.145172
0.0594,0.159453
0.0594,0.147406
0.0594,0.139234
0.0595,0.160469
0.0595,0.136875
0.0595,0.143953
0.0595,0.154422
0.0595,0.142734
0.0596,0.154688
0.0596,0.131031
0.0596,0.151031
0.0596,0.132156
0.0596,0.145172
0.0597,0.142734
0.0597,0.147406
0.0597,0.142797
0.0597,0.131031
0.0597,0.140406
0.0598,0.145172
0.0598,0.138047
0.0598,0.133375
0.0598,0.160469
0.0598,0.142797
0.0599,0.159453
0.0599,0.140391
0.0599,0.127438
0.0599,0.128688
0.0599,0.148672
0.06,0.134516
0.06,0.146313
0.06,0.145172
0.06,0.147547
0.06,0.152312
0.0601,0.164203
0.0601,0.15575
0.0601,0.152312
0.0601,0.161453
0.0601,0.142797
0.0602,0.138031
0.0602,0.146313
0.0602,0.152312
0.0602,0.157062
0.0602,0.159453
0.0603,0.151031
0.0603,0.134516
0.0603,0.145172
0.0603,0.109969
0.0603,0.113266
0.0604,0.107625
0.0604,0.0802344
0.0604,0.0943906
0.0604,0.102953
0.0604,0.102328
0.0605,0.143953
0.0605,0.133266
0.0605,0.140391
0.0605,0.129906
0.0605,0.146313
0.0606,0.141594
0.0606,0.126125
0.0606,0.138047
0.0606,0.145078
0.0606,0.140406
0.0607,0.130891
0.0607,0.160469
0.0607,0.142797
0.0607,0.142797
0.0607,0.149938
0.0608,0.141594
0.0608,0.15575
0.0608,0.140406
0.0608,0.138047
0.0608,0.135703
0.0609,0.153391
0.0609,0.133391
0.0609,0.160469
0.0609,0.160469
0.0609,0.152094
0.061,0.153391
0.061,0.140391
0.061,0.134547
0.061,0.146313
0.061,0.142797
0.0611,0.132156
0.0611,0.140391
0.0611,0.142734
0.0611,0.145172
0.0611,0.143953
0.0612,0.167547
0.0612,0.136875
0.0612,0.151031
0.0612,0.140391
0.0612,0.145078
0.0613,0.151031
0.0613,0.133375
0.0613,0.142734
0.0613,0.153391
0.0613,0.154422
0.0614,0.148672
0.0614,0.160469
0.0614,0.159109
0.0614,0.140391
0.0614,0.141594
0.0615,0.161828
0.0615,0.132156
0.0615,0.152094
0.0615,0.145078
0.0615,0.153391
0.0616,0.152312
0.0616,0.154688
0.0616,0.161828
0.0616,0.14975
0.0616,0.130891
0.0617,0.139234
0.0617,0.129953
0.0617,0.136875
0.0617,0.139234
0.0617,0.146313
0.0618,0.140406
0.0618,0.158109
0.0618,0.162828
0.0618,0.14975
0.0618,0.152312
0.0619,0.141594
0.0619,0.154688
0.0619,0.134516
0.0619,0.12375
0.0619,0.135703
0.062,0.14975
0.062,0.151031
0.062,0.140391
0.062,0.146313
0.062,0.142734
0.0621,0.135703
0.0621,0.140391
0.0621,0.138047
0.0621,0.145078
0.0621,0.142734
0.0622,0.169391
0.0622,0.163797
0.0622,0.134547
0.0622,0.146156
0.0622,0.133375
0.0623,0.142797
0.0623,0.138047
0.0623,0.140406
0.0623,0.156766
0.0623,0.148672
0.0624,0.145172
0.0624,0.136875
0.0624,0.140406
0.0624,0.141594
0.0624,0.15575
0.0625,0.154422
0.0625,0.147406
0.0625,0.153109
0.0625,0.168969
0.0625,0.145172
0.0626,0.120344
0.0626,0.140406
0.0626,0.146313
0.0626,0.145172
0.0626,0.14975
0.0627,0.142797
0.0627,0.146313
0.0627,0.146313
0.0627,0.169906
0.0627,0.153391
0.0628,0.148672
0.0628,0.142734
0.0628,0.146313
0.0628,0.150797
0.0628,0.141594
0.0629,0.152094
0.0629,0.163797
0.0629,0.140391
0.0629,0.146313
0.0629,0.145078
0.063,0.136875
0.063,0.145172
0.063,0.141594
0.063,0.135703
0.063,0.138047
0.0631,0.147547
0.0631,0.153109
0.0631,0.153391
0.0631,0.146313
0.0631,0.161453
0.0632,0.153109
0.0632,0.136875
0.0632,0.146313
0.0632,0.161828
0.0632,0.141594
0.0633,0.14975
0.0633,0.141516
0.0633,0.140391
0.0633,0.153391
0.0633,0.151031
0.0634,0.142734
0.0634,0.140391
0.0634,0.151031
0.0634,0.131031
0.0634,0.127438
0.0635,0.131031
0.0635,0.122703
0.0635,0.143953
0.0635,0.141594
0.0635,0.148672
0.0636,0.162828
0.0636,0.157062
0.0636,0.160469
0.0636,0.139234
0.0636,0.160469
0.0637,0.143953
0.0637,0.142734
0.0637,0.143953
0.0637,0.157062
0.0637,0.14975
0.0638,0.152312
0.0638,0.162828
0.0638,0.136875
0.0638,0.143953
0.0638,0.148672
0.0639,0.130891
0.0639,0.139234
0.0639,0.142797
0.0639,0.15575
0.0639,0.145078
0.064,0.157062
0.064,0.145078
0.064,0.160469
0.064,0.146313
0.064,0.152094
0.0641,0.152312
0.0641,0.146156
0.0641,0.157062
0.0641,0.141516
0.0641,0.165188
0.0642,0.14975
0.0642,0.153391
0.0642,0.161453
0.0642,0.140391
0.0642,0.136875
0.0643,0.149938
0.0643,0.141594
0.0643,0.138031
0.0643,0.131031
0.0643,0.141594
0.0644,0.139234
0.0644,0.136875
0.0644,0.152094
0.0644,0.135703
0.0644,0.166594
0.0645,0.150797
0.0645,0.146313
0.0645,0.139234
0.0645,0.142734
0.0645,0.135656
0.0646,0.128688
0.0646,0.148469
0.0646,0.139234
0.0646,0.142734
0.0646,0.145172
0.0647,0.143953
0.0647,0.134516
0.0647,0.140391
0.0647,0.136875
0.0647,0.151031
0.0648,0.142797
0.0648,0.139234
0.0648,0.137984
0.0648,0.154688
0.0648,0.143953
0.0649,0.15575
0.0649,0.148469
0.0649,0.133375
0.0649,0.141594
0.0649,0.140391
0.065,0.136875
0.065,0.133375
0.065,0.140391
0.065,0.133266
0.065,0.136875
0.0651,0.153109
0.0651,0.138047
0.0651,0.154422
0.0651,0.153109
0.0651,0.140391
0.0652,0.146313
0.0652,0.145172
0.0652,0.138031
0.0652,0.147547
0.0652,0.135703
0.0653,0.140391
0.0653,0.159109
0.0653,0.165188
0.0653,0.171344
0.0653,0.159109
0.0654,0.161453
0.0654,0.140406
0.0654,0.143953
0.0654,0.139187
0.0654,0.141594
0.0655,0.136875
0.0655,0.14975
0.0655,0.14975
0.0655,0.14975
0.0655,0.148672
0.0656,0.14975
0.0656,0.171344
0.0656,0.159453
0.0656,0.136875
0.0656,0.146313
0.0657,0.122703
0.0657,0.135656
0.0657,0.153391
0.0657,0.153109
0.0657,0.14975
0.0658,0.153391
0.0658,0.135703
0.0658,0.145078
0.0658,0.138031
0.0658,0.134516
0.0659,0.127438
0.0659,0.134516
0.0659,0.131031
0.0659,0.136875
0.0659,0.138047
0.066,0.139234
0.066,0.152094
0.066,0.143953
0.066,0.139234
0.066,0.133375
0.0661,0.127594
0.0661,0.121672
0.0661,0.136875
0.0661,0.14975
0.0661,0.146313
0.0662,0.154422
0.0662,0.161828
0.0662,0.138047
0.0662,0.142734
0.0662,0.148672
0.0663,0.139234
0.0663,0.138047
0.0663,0.131031
0.0663,0.151031
0.0663,0.142797
0.0664,0.148672
0.0664,0.148672
0.0664,0.139187
0.0664,0.161828
0.0664,0.151031
0.0665,0.147406
0.0665,0.146313
0.0665,0.128797
0.0665,0.152312
0.0665,0.147547
0.0666,0.143953
0.0666,0.145172
0.0666,0.142734
0.0666,0.142734
0.0666,0.136875
0.0667,0.139234
0.0667,0.139234
0.0667,0.146313
0.0667,0.130891
0.0667,0.126344
0.0668,0.132156
0.0668,0.143953
0.0668,0.131031
0.0668,0.170813
0.0668,0.146313
0.0669,0.154688
0.0669,0.142734
0.0669,0.141594
0.0669,0.132156
0.0669,0.148672
0.067,0.141594
0.067,0.133266
0.067,0.134516
0.067,0.14975
0.067,0.142734
0.0671,0.156766
0.0671,0.141594
0.0671,0.147406
0.0671,0.141594
0.0671,0.136875
0.0672,0.146313
0.0672,0.146313
0.0672,0.134516
0.0672,0.152312
0.0672,0.167547
0.0673,0.141594
0.0673,0.174625
0.0673,0.172266
0.0673,0.153391
0.0673,0.153109
0.0674,0.140391
0.0674,0.152312
0.0674,0.143953
0.0674,0.145078
0.0674,0.141594
0.0675,0.151031
0.0675,0.152094
0.0675,0.15775
0.0675,0.147406
0.0675,0.147547
0.0676,0.147406
0.0676,0.138047
0.0676,0.134516
0.0676,0.139234
0.0676,0.134547
0.0677,0.142797
0.0677,0.141516
0.0677,0.133375
0.0677,0.15575
0.0677,0.152312
0.0678,0.145172
0.0678,0.15575
0.0678,0.147547
0.0678,0.145172
0.0678,0.138047
0.0679,0.143953
0.0679,0.147547
0.0679,0.162828
0.0679,0.156766
0.0679,0.160469
0.068,0.15575
0.068,0.134516
0.068,0.142734
0.068,0.127594
0.068,0.141594
0.0681,0.138031
0.0681,0.140406
0.0681,0.136875
0.0681,0.147406
0.0681,0.146313
0.0682,0.15575
0.0682,0.148672
0.0682,0.162828
0.0682,0.14975
0.0682,0.15575
0.0683,0.152312
0.0683,0.159109
0.0683,0.154688
0.0683,0.146313
0.0683,0.184078
0.0684,0.152312
0.0684,0.153391
0.0684,0.152312
0.0684,0.154422
0.0684,0.136875
0.0685,0.129906
0.0685,0.136875
0.0685,0.128688
0.0685,0.153391
0.0685,0.160469
0.0686,0.157062
0.0686,0.158109
0.0686,0.163797
0.0686,0.15575
0.0686,0.14975
0.0687,0.152312
0.0687,0.148672
0.0687,0.155984
0.0687,0.159453
0.0687,0.142797
0.0688,0.152094
0.0688,0.160469
0.0688,0.142734
0.0688,0.151031
0.0688,0.141594
0.0689,0.153391
0.0689,0.135656
0.0689,0.145078
0.0689,0.160469
0.0689,0.151031
0.069,0.156766
0.069,0.153391
0.069,0.142734
0.069,0.167031
0.069,0.146313
0.0691,0.158109
0.0691,0.154422
0.0691,0.140391
0.0691,0.155984
0.0691,0.140344
0.0692,0.151031
0.0692,0.150797


==> csvFile1.csv <==
x,y
-0.0118,-0.0139219
-0.0117,-0.0150937
-0.0117,-0.0104531
-0.0117,-0.0116094
-0.0117,-0.0168125
-0.0117,-0.0139219
-0.0116,-0.00709375
-0.0116,-0.010625
-0.0116,-0.0132031
-0.0116,-0.0108125
-0.0116,-0.0153438
-0.0115,-0.00840625
-0.0115,-0.0132031
-0.0115,-0.0134219
-0.0115,-0.0156094
-0.0115,-0.015875
-0.0114,-0.0165313
-0.0114,-0.0118125
-0.0114,-0.0204062
-0.0114,-0.0129844
-0.0114,-0.0177031
-0.0113,-0.0153438
-0.0113,-0.0168125
-0.0113,-0.0168125
-0.0113,-0.0144063
-0.0113,-0.00840625
-0.0112,-0.0150937
-0.0112,-0.0120156
-0.0112,-0.00826563
-0.0112,-0.00473438
-0.0112,-0.0168125
-0.0111,-0.0127656
-0.0111,-0.00945313
-0.0111,-0.0168125
-0.0111,-0.0177031
-0.0111,-0.0204062
-0.011,-0.00854688
-0.011,-0.0156094
-0.011,-0.0141719
-0.011,-0.0118125
-0.011,-0.00610938
-0.0109,-0.0108125
-0.0109,-0.0156094
-0.0109,-0.00945313
-0.0109,-0.0141719
-0.0109,-0.0156094
-0.0108,-0.0150937
-0.0108,-0.00720313
-0.0108,-0.0144063
-0.0108,-0.0170938
-0.0108,-0.0109844
-0.0107,-0.0168125
-0.0107,-0.0144063
-0.0107,-0.0132031
-0.0107,-0.0156094
-0.0107,-0.00945313
-0.0106,-0.0120156
-0.0106,-0.0180156
-0.0106,-0.00826563
-0.0106,-0.0114063
-0.0106,-0.0116094
-0.0105,-0.00945313
-0.0105,-0.0129844
-0.0105,-0.0118125
-0.0105,-0.0132031
-0.0105,-0.00840625
-0.0104,-0.0156094
-0.0104,-0.0129844
-0.0104,-0.0108125
-0.0104,-0.0188906
-0.0104,-0.010625
-0.0103,-0.010625
-0.0103,-0.0156094
-0.0103,-0.00348438
-0.0103,-0.0108125
-0.0103,-0.00826563
-0.0102,-0.0141719
-0.0102,-0.0129844
-0.0102,-0.0109844
-0.0102,-0.0108125
-0.0102,-0.0156094
-0.0101,-0.0188906
-0.0101,-0.0120156
-0.0101,-0.0156094
-0.0101,-0.0156094
-0.0101,-0.0141719
-0.01,-0.0156094
-0.01,-0.0177031
-0.01,-0.0146563
-0.00998,-0.02125
-0.00996,-0.0118125
-0.00994,-0.0177031
-0.00992,-0.0141719
-0.0099,-0.0144063
-0.00988,-0.00720313
-0.00986,-0.0144063
-0.00984,-0.0232031
-0.00982,-0.0216094
-0.0098,-0.0156094
-0.00978,-0.0141719
-0.00976,-0.01625
-0.00974,-0.0150937
-0.00972,-0.00465625
-0.0097,-0.00840625
-0.00968,-0.0165313
-0.00966,-0.0192031
-0.00964,-0.0144063
-0.00962,-0.0120156
-0.0096,-0.0180156
-0.00958,-0.0170938
-0.00956,-0.0141719
-0.00954,-0.0129844
-0.00952,-0.0132031
-0.0095,-0.00928125
-0.00948,-0.00854688
-0.00946,-0.00720313
-0.00944,-0.00826563
-0.00942,-0.0165313
-0.0094,-0.0168125
-0.00938,-0.00840625
-0.00936,-0.00354688
-0.00934,-0.0118125
-0.00932,-0.0108125
-0.0093,-0.00945313
-0.00928,-0.00709375
-0.00926,-0.0108125
-0.00924,-0.0180156
-0.00922,-0.0127656
-0.0092,-0.0118125
-0.00918,-0.0144063
-0.00916,-0.0129844
-0.00914,-0.0116094
-0.00912,-0.0144063
-0.0091,-0.0170938
-0.00908,-0.010625
-0.00906,-0.0168125
-0.00904,-0.0192031
-0.00902,-0.0118125
-0.009,-0.0150937
-0.00898,-0.0139219
-0.00896,-0.0192031
-0.00894,-0.0148281
-0.00892,-0.0188906
-0.0089,-0.0108125
-0.00888,-0.0174063
-0.00886,-0.0120156
-0.00884,-0.00960938
-0.00882,-0.0153438
-0.0088,-0.0165313
-0.00878,-0.0168125
-0.00876,-0.0153438
-0.00874,-0.00840625
-0.00872,-0.0165313
-0.0087,-0.0192031
-0.00868,-0.0165313
-0.00866,-0.0108125
-0.00864,-0.0168125
-0.00862,-0.0165313
-0.0086,-0.0150937
-0.00858,-0.0165313
-0.00856,-0.0174063
-0.00854,-0.0240156
-0.00852,-0.0153438
-0.0085,-0.00945313
-0.00848,-0.0120156
-0.00846,-0.0156094
-0.00844,-0.0153438
-0.00842,-0.0216094
-0.0084,-0.0150937
-0.00838,-0.0168125
-0.00836,-0.0148906
-0.00834,-0.0165313
-0.00832,-0.0204062
-0.0083,-0.0153438
-0.00828,-0.0177031
-0.00826,-0.0197344
-0.00824,-0.0192031
-0.00822,-0.0180156
-0.0082,-0.0180156
-0.00818,-0.0224219
-0.00816,-0.0180156
-0.00814,-0.0153438
-0.00812,-0.0116094
-0.0081,-0.0188906
-0.00808,-0.0141719
-0.00806,-0.0132031
-0.00804,-0.0141719
-0.00802,-0.0108125
-0.008,-0.0108125
-0.00798,-0.0200625
-0.00796,-0.010625
-0.00794,-0.0165313
-0.00792,-0.0188906
-0.0079,-0.0204062
-0.00788,-0.0108125
-0.00786,-0.0216094
-0.00784,-0.0216094
-0.00782,-0.0177031
-0.0078,-0.0144063
-0.00778,-0.00354688
-0.00776,-0.00601563
-0.00774,-0.0127656
-0.00772,-0.0108125
-0.0077,-0.0156094
-0.00768,-0.0108125
-0.00766,-0.00590625
-0.00764,-0.0132031
-0.00762,-0.02125
-0.0076,-0.0168125
-0.00758,-0.0141719
-0.00756,-0.0156094
-0.00754,-0.0120156
-0.00752,-0.0153438
-0.0075,-0.0170938
-0.00748,-0.0180156
-0.00746,-0.00840625
-0.00744,-0.00601563
-0.00742,-0.0129844
-0.0074,-0.0118125
-0.00738,-0.0118125
-0.00736,-0.0132031
-0.00734,-0.00945313
-0.00732,-0.00928125
-0.0073,-0.00720313
-0.00728,-0.0111719
-0.00726,-0.0146563
-0.00724,-0.0153438
-0.00722,-0.0150937
-0.0072,-0.0180156
-0.00718,-0.0188906
-0.00716,-0.0177031
-0.00714,-0.0183125
-0.00712,-0.0141719
-0.0071,-0.0129844
-0.00708,-0.0134219
-0.00706,-0.0120156
-0.00704,-0.00590625
-0.00702,-0.00696875
-0.007,-0.0150937
-0.00698,-0.0180156
-0.00696,-0.00928125
-0.00694,-0.0188906
-0.00692,-0.0141719
-0.0069,-0.0129844
-0.00688,-0.0180156
-0.00686,-0.0134219
-0.00684,-0.0174063
-0.00682,-0.0183125
-0.0068,-0.0132031
-0.00678,-0.0141719
-0.00676,-0.0134219
-0.00674,-0.0204062
-0.00672,-0.0153438
-0.0067,-0.00798438
-0.00668,-0.0129844
-0.00666,-0.0120156
-0.00664,-0.0108125
-0.00662,-0.0136875
-0.0066,-0.00840625
-0.00658,-0.0193906
-0.00656,-0.00928125
-0.00654,-0.00826563
-0.00652,-0.0156094
-0.0065,-0.0156094
-0.00648,-0.0104531
-0.00646,-0.02075
-0.00644,-0.0156094
-0.00642,-0.0127656
-0.0064,-0.0165313
-0.00638,-0.0156094
-0.00636,-0.00826563
-0.00634,-0.0122031
-0.00632,-0.0200625
-0.0063,-0.0150937
-0.00628,-0.0204062
-0.00626,-0.00348438
-0.00624,-0.00360938
-0.00622,-0.0144063
-0.0062,-0.0127656
-0.00618,-0.0168125
-0.00616,-0.00684375
-0.00614,-0.0118125
-0.00612,-0.0118125
-0.0061,-0.0120156
-0.00608,-0.00473438
-0.00606,-0.00826563
-0.00604,-0.0118125
-0.00602,-0.0118125
-0.006,-0.0129844
-0.00598,-0.00473438
-0.00596,-0.00840625
-0.00594,-0.0109844
-0.00592,-0.010625
-0.0059,-0.00489063
-0.00588,-0.0165313
-0.00586,-0.0108125
-0.00584,-0.00709375
-0.00582,-0.0129844
-0.0058,-0.0156094
-0.00578,-0.0058125
-0.00576,-0.0177031
-0.00574,-0.00928125
-0.00572,-0.0132031
-0.0057,-0.0129844
-0.00568,-0.0153438
-0.00566,-0.0236094
-0.00564,-0.00240625
-0.00562,-0.0132031
-0.0056,-0.0058125
-0.00558,-0.00473438
-0.00556,-0.0108125
-0.00554,-0.0120156
-0.00552,-0.0132031
-0.0055,-0.00709375
-0.00548,-0.0120156
-0.00546,-0.0122031
-0.00544,-0.0156094
-0.00542,-0.0156094
-0.0054,-0.0125469
-0.00538,-0.0168125
-0.00536,-0.0204062
-0.00534,-0.0165313
-0.00532,-0.0168125
-0.0053,-0.0118125
-0.00528,-0.00945313
-0.00526,-0.0129844
-0.00524,-0.00840625
-0.00522,-0.0259688
-0.0052,-0.00720313
-0.00518,-0.0118125
-0.00516,-0.0118125
-0.00514,-0.0108125
-0.00512,-0.00720313
-0.0051,-0.0132031
-0.00508,-0.0141719
-0.00506,-0.0129844
-0.00504,-0.0180156
-0.00502,-0.0197344
-0.005,-0.0200625
-0.00498,-0.02125
-0.00496,-0.0180156
-0.00494,-0.00960938
-0.00492,-0.00720313
-0.0049,-0.0144063
-0.00488,-0.0168125
-0.00486,-0.0192031
-0.00484,-0.0129844
-0.00482,-0.0120156
-0.0048,-0.00709375
-0.00478,-0.0177031
-0.00476,-0.0132031
-0.00474,-0.0129844
-0.00472,-0.0177031
-0.0047,-0.0177031
-0.00468,-0.0153438
-0.00466,-0.0180156
-0.00464,-0.0104531
-0.00462,-0.0132031
-0.0046,-0.0136875
-0.00458,-0.0129844
-0.00456,-0.0144063
-0.00454,-0.00720313
-0.00452,-0.0141719
-0.0045,-0.010625
-0.00448,-0.0132031
-0.00446,-0.0104531
-0.00444,-0.00826563
-0.00442,-0.0120156
-0.0044,-0.0192031
-0.00438,-0.0134219
-0.00436,-0.0144063
-0.00434,-0.0153438
-0.00432,-0.0156094
-0.0043,-0.010625
-0.00428,-0.00840625
-0.00426,-0.00601563
-0.00424,-0.008125
-0.00422,-0.0116094
-0.0042,-0.00601563
-0.00418,-0.00945313
-0.00416,-0.0144063
-0.00414,-0.0108125
-0.00412,-0.0180156
-0.0041,-0.0168125
-0.00408,-0.0144063
-0.00406,-0.0120156
-0.00404,-0.0108125
-0.00402,-0.0122031
-0.004,-0.0108125
-0.00398,-0.0192031
-0.00396,-0.00840625
-0.00394,-0.00240625
-0.00392,-0.0120156
-0.0039,-0.0118125
-0.00388,-0.00489063
-0.00386,-0.0048125
-0.00384,-0.0120156
-0.00382,-0.0132031
-0.0038,-0.008125
-0.00378,-0.0141719
-0.00376,-0.0216094
-0.00374,-0.0153438
-0.00372,-0.015875
-0.0037,-0.0200625
-0.00368,-0.01625
-0.00366,-0.0156094
-0.00364,-0.010625
-0.00362,-0.0120156
-0.0036,-0.0156094
-0.00358,-0.0177031
-0.00356,-0.0156094
-0.00354,-0.0144063
-0.00352,-0.0139219
-0.0035,-0.00720313
-0.00348,-0.0141719
-0.00346,-0.00840625
-0.00344,-0.00826563
-0.00342,-0.0011875
-0.0034,-0.00826563
-0.00338,-0.0129844
-0.00336,-0.0108125
-0.00334,-0.0118125
-0.00332,-0.0174063
-0.0033,-0.0180156
-0.00328,-0.0188906
-0.00326,-0.0120156
-0.00324,-0.0132031
-0.00322,-0.0120156
-0.0032,-0.009125
-0.00318,-0.0156094
-0.00316,-0.0180156
-0.00314,-0.0129844
-0.00312,-0.0168125
-0.0031,-0.0168125
-0.00308,-0.0104531
-0.00306,-0.00960938
-0.00304,-0.0150937
-0.00302,-0.00840625
-0.003,-0.0132031
-0.00298,-0.0134219
-0.00296,-0.0153438
-0.00294,-0.00960938
-0.00292,-0.0266875
-0.0029,-0.010625
-0.00288,-0.0141719
-0.00286,-0.00945313
-0.00284,-0.0139219
-0.00282,-0.0132031
-0.0028,-0.0118125
-0.00278,-0.0153438
-0.00276,-0.0153438
-0.00274,-0.00473438
-0.00272,-0.0144063
-0.0027,-0.02125
-0.00268,-0.0153438
-0.00266,-0.00684375
-0.00264,-0.0188906
-0.00262,-0.0150937
-0.0026,-0.00673437
-0.00258,-0.00473438
-0.00256,-0.0177031
-0.00254,-0.00928125
-0.00252,-0.00840625
-0.0025,-0.0144063
-0.00248,-0.00720313
-0.00246,-0.00709375
-0.00244,-0.00928125
-0.00242,-0.0144063
-0.0024,-0.00960938
-0.00238,-0.0144063
-0.00236,-0.0116094
-0.00234,-0.0156094
-0.00232,-0.010625
-0.0023,-0.0141719
-0.00228,-0.0252031
-0.00226,-0.0156094
-0.00224,-0.00945313
-0.00222,-0.00590625
-0.0022,-0.00720313
-0.00218,-0.0118125
-0.00216,-0.00489063
-0.00214,-0.0132031
-0.00212,-0.0165313
-0.0021,-0.00928125
-0.00208,-0.0146563
-0.00206,-0.010625
-0.00204,-0.0127656
-0.00202,-0.0141719
-0.002,-0.0153438
-0.00198,-0.00720313
-0.00196,-0.00840625
-0.00194,-0.0108125
-0.00192,-0.00720313
-0.0019,-0.0156094
-0.00188,-0.00840625
-0.00186,-0.00590625
-0.00184,-0.0118125
-0.00182,-0.00228125
-0.0018,-0.010625
-0.00178,-0.0086875
-0.00176,-0.00960938
-0.00174,-0.0108125
-0.00172,-0.0165313
-0.0017,-0.0252031
-0.00168,-0.0216094
-0.00166,-0.0165313
-0.00164,-0.0118125
-0.00162,-0.0177031
-0.0016,-0.0132031
-0.00158,-0.0185625
-0.00156,-0.0165313
-0.00154,-0.0168125
-0.00152,-0.00354688
-0.0015,-0.0192031
-0.00148,-0.0108125
-0.00146,-0.0148906
-0.00144,-0.010625
-0.00142,-0.0132031
-0.0014,-0.00360938
-0.00138,-0.0156094
-0.00136,-0.00840625
-0.00134,-0.0120156
-0.00132,-0.0129844
-0.0013,-0.008125
-0.00128,-0.0195313
-0.00126,-0.0188906
-0.00124,-0.0177031
-0.00122,-0.0165313
-0.0012,-0.02125
-0.00118,-0.0136406
-0.00116,-0.0118125
-0.00114,-0.0156094
-0.00112,-0.0104531
-0.0011,-0.0104531
-0.00108,-0.00720313
-0.00106,-0.00960938
-0.00104,-0.00709375
-0.00102,-0.0139219
-0.001,-0.00945313
-0.00098,-0.0048125
-0.00096,-0.00720313
-0.00094,-0.0134219
-0.00092,-0.0116094
-0.0009,-0.0120156
-0.00088,-0.00590625
-0.00086,-0.0120156
-0.00084,-0.0156094
-0.00082,-0.00945313
-0.0008,-0.00945313
-0.00078,-0.0116094
-0.00076,-0.00709375
-0.00074,-0.0141719
-0.00072,-0.0129844
-0.0007,-0.0118125
-0.00068,-0.0139219
-0.00066,-0.0129844
-0.00064,-0.008125
-0.00062,-0.0102656
-0.0006,-0.0108125
-0.00058,-0.0129844
-0.00056,-0.0122031
-0.00054,-0.0104531
-0.00052,-0.0127656
-0.0005,-0.0108125
-0.00048,-0.0104531
-0.00046,-0.0108125
-0.00044,-0.0139219
-0.00042,-0.0132031
-0.0004,-0.00367188
-0.00038,-0.00590625
-0.00036,-0.010625
-0.00034,-0.00590625
-0.00032,-0.00720313
-0.0003,-0.0127656
-0.00028,-0.010625
-0.00026,-0.0116094
-0.00024,-0.00945313
-0.00022,-0.009125
-0.0002,-0.00840625
-0.00018,-0.010625
-0.00016,-0.0180156
-0.00014,-0.00945313
-0.00012,-0.00232813
-0.0001,-0.002375
-8e-05,0.0071875
-6e-05,0.0107969
-4e-05,0.0167969
-2e-05,0.0371875
0.0,0.0353906
2e-05,0.0433125
4e-05,0.0515938
6e-05,0.0582656
8e-05,0.0671875
0.0001,0.0671875
0.00012,0.0790469
0.00014,0.0742344
0.00016,0.0884844
0.00018,0.0873125
0.0002,0.0881563
0.00022,0.0873125
0.00024,0.0995938
0.00026,0.0968906
0.00028,0.101984
0.0003,0.106797
0.00032,0.0985938
0.00034,0.113266
0.00036,0.117594
0.00038,0.107984
0.0004,0.115187
0.00042,0.117984
0.00044,0.114453
0.00046,0.116813
0.00048,0.120266
0.0005,0.112094
0.00052,0.109031
0.00054,0.119172
0.00056,0.119984
0.00058,0.119984
0.0006,0.113672
0.00062,0.123594
0.00064,0.124797
0.00066,0.122719
0.00068,0.121531
0.0007,0.120344
0.00072,0.122719
0.00074,0.120344
0.00076,0.121797
0.00078,0.123594
0.0008,0.125078
0.00082,0.124797
0.00084,0.128391
0.00086,0.122719
0.00088,0.113266
0.0009,0.119984
0.00092,0.121797
0.00094,0.131984
0.00096,0.119469
0.00098,0.124109
0.001,0.125984
0.00102,0.121531
0.00104,0.121531
0.00106,0.13175
0.00108,0.125984
0.0011,0.119172
0.00112,0.125984
0.00114,0.121531
0.00116,0.127188
0.00118,0.127188
0.0012,0.120625
0.00122,0.122719
0.00124,0.123594
0.00126,0.122719
0.00128,0.122719
0.0013,0.12425
0.00132,0.117984
0.00134,0.125266
0.00136,0.124109
0.00138,0.115984
0.0014,0.128391
0.00142,0.119172
0.00144,0.121188
0.00146,0.124797
0.00148,0.117984
0.0015,0.124438
0.00152,0.109734
0.00154,0.114453
0.00156,0.125656
0.00158,0.121188
0.0016,0.127188
0.00162,0.125984
0.00164,0.124797
0.00166,0.129797
0.00168,0.130797
0.0017,0.127188
0.00172,0.125078
0.00174,0.124797
0.00176,0.128609
0.00178,0.127188
0.0018,0.135156
0.00182,0.113266
0.00184,0.120344
0.00186,0.114453
0.00188,0.117984
0.0019,0.126875
0.00192,0.115625
0.00194,0.121188
0.00196,0.113672
0.00198,0.125078
0.002,0.127188
0.00202,0.129906
0.00204,0.123891
0.00206,0.124438
0.00208,0.129797
0.0021,0.123891
0.00212,0.130797
0.00214,0.120625
0.00216,0.120344
0.00218,0.119469
0.0022,0.123594
0.00222,0.121188
0.00224,0.117156
0.00226,0.125078
0.00228,0.124438
0.0023,0.117984
0.00232,0.117984
0.00234,0.126438
0.00236,0.12625
0.00238,0.127594
0.0024,0.134516
0.00242,0.122953
0.00244,0.127188
0.00246,0.127438
0.00248,0.130797
0.0025,0.117156
0.00252,0.119172
0.00254,0.128609
0.00256,0.121188
0.00258,0.125984
0.0026,0.139187
0.00262,0.128609
0.00264,0.124438
0.00266,0.122719
0.00268,0.119172
0.0027,0.125984
0.00272,0.129797
0.00274,0.120625
0.00276,0.123891
0.00278,0.132156
0.0028,0.117594
0.00282,0.134391
0.00284,0.128609
0.00286,0.119984
0.00288,0.122391
0.0029,0.117406
0.00292,0.111344
0.00294,0.123891
0.00296,0.128609
0.00298,0.120344
0.003,0.125078
0.00302,0.125078
0.00304,0.117984
0.00306,0.12625
0.00308,0.120625
0.0031,0.131984
0.00312,0.128391
0.00314,0.133328
0.00316,0.133188
0.00318,0.129797
0.0032,0.121797
0.00322,0.130188
0.00324,0.132156
0.00326,0.119172
0.00328,0.124797
0.0033,0.122391
0.00332,0.117406
0.00334,0.120828
0.00336,0.122719
0.00338,0.122391
0.0034,0.127188
0.00342,0.121531
0.00344,0.139187
0.00346,0.121797
0.00348,0.12625
0.0035,0.127188
0.00352,0.122391
0.00354,0.131438
0.00356,0.129594
0.00358,0.122391
0.0036,0.129797
0.00362,0.113672
0.00364,0.123594
0.00366,0.125984
0.00368,0.120344
0.0037,0.121797
0.00372,0.125078
0.00374,0.122391
0.00376,0.127594
0.00378,0.122953
0.0038,0.122391
0.00382,0.127188
0.00384,0.119687
0.00386,0.123891
0.00388,0.132156
0.0039,0.119469
0.00392,0.114453
0.00394,0.122391
0.00396,0.123594
0.00398,0.119172
0.004,0.129594
0.00402,0.122719
0.00404,0.121531
0.00406,0.127188
0.00408,0.125984
0.0041,0.124797
0.00412,0.132156
0.00414,0.126438
0.00416,0.122391
0.00418,0.125078
0.0042,0.128609
0.00422,0.129797
0.00424,0.134391
0.00426,0.129312
0.00428,0.123594
0.0043,0.125078
0.00432,0.128391
0.00434,0.119984
0.00436,0.129312
0.00438,0.124797
0.0044,0.120344
0.00442,0.122953
0.00444,0.119172
0.00446,0.128953
0.00448,0.123891
0.0045,0.135594
0.00452,0.125266
0.00454,0.119984
0.00456,0.131078
0.00458,0.130797
0.0046,0.122391
0.00462,0.129594
0.00464,0.123891
0.00466,0.123891
0.00468,0.127188
0.0047,0.123891
0.00472,0.129312
0.00474,0.122391
0.00476,0.123594
0.00478,0.125078
0.0048,0.117984
0.00482,0.122391
0.00484,0.12625
0.00486,0.129797
0.00488,0.128391
0.0049,0.129594
0.00492,0.119469
0.00494,0.12625
0.00496,0.130531
0.00498,0.115984
0.005,0.124109
0.00502,0.128391
0.00504,0.12625
0.00506,0.123594
0.00508,0.128609
0.0051,0.122391
0.00512,0.127188
0.00514,0.129594
0.00516,0.117594
0.00518,0.123219
0.0052,0.130797
0.00522,0.124797
0.00524,0.124797
0.00526,0.122719
0.00528,0.118312
0.0053,0.121797
0.00532,0.117984
0.00534,0.115187
0.00536,0.122391
0.00538,0.12275
0.0054,0.121984
0.00542,0.123594
0.00544,0.128391
0.00546,0.121188
0.00548,0.119172
0.0055,0.127188
0.00552,0.131438
0.00554,0.125656
0.00556,0.127438
0.00558,0.128391
0.0056,0.128391
0.00562,0.128391
0.00564,0.128391
0.00566,0.117984
0.00568,0.125078
0.0057,0.123109
0.00572,0.127188
0.00574,0.12625
0.00576,0.12625
0.00578,0.134391
0.0058,0.133188
0.00582,0.122719
0.00584,0.12625
0.00586,0.134391
0.00588,0.119984
0.0059,0.124797
0.00592,0.123891
0.00594,0.123594
0.00596,0.128609
0.00598,0.126875
0.006,0.124797
0.00602,0.121797
0.00604,0.127188
0.00606,0.125984
0.00608,0.122391
0.0061,0.128391
0.00612,0.118312
0.00614,0.126875
0.00616,0.116813
0.00618,0.123891
0.0062,0.115984
0.00622,0.123891
0.00624,0.118797
0.00626,0.119172
0.00628,0.121188
0.0063,0.119984
0.00632,0.127438
0.00634,0.126875
0.00636,0.117156
0.00638,0.125984
0.0064,0.122391
0.00642,0.123891
0.00644,0.12625
0.00646,0.125984
0.00648,0.132156
0.0065,0.122719
0.00652,0.121188
0.00654,0.130797
0.00656,0.125078
0.00658,0.115625
0.0066,0.125078
0.00662,0.126438
0.00664,0.114453
0.00666,0.124797
0.00668,0.12625
0.0067,0.129797
0.00672,0.128609
0.00674,0.134391
0.00676,0.125078
0.00678,0.133188
0.0068,0.12625
0.00682,0.127438
0.00684,0.128391
0.00686,0.133391
0.00688,0.125984
0.0069,0.122953
0.00692,0.120625
0.00694,0.120344
0.00696,0.124797
0.00698,0.125984
0.007,0.128953
0.00702,0.120344
0.00704,0.124797
0.00706,0.122719
0.00708,0.129312
0.0071,0.134188
0.00712,0.130797
0.00714,0.134391
0.00716,0.118312
0.00718,0.127188
0.0072,0.128609
0.00722,0.123594
0.00724,0.121797
0.00726,0.130797
0.00728,0.116266
0.0073,0.120344
0.00732,0.120625
0.00734,0.121188
0.00736,0.119172
0.00738,0.125078
0.0074,0.119172
0.00742,0.12625
0.00744,0.125266
0.00746,0.121188
0.00748,0.117594
0.0075,0.127438
0.00752,0.121188
0.00754,0.134391
0.00756,0.131984
0.00758,0.130797
0.0076,0.127188
0.00762,0.126469
0.00764,0.123594
0.00766,0.127438
0.00768,0.131984
0.0077,0.120344
0.00772,0.127188
0.00774,0.121188
0.00776,0.125266
0.00778,0.128391
0.0078,0.128609
0.00782,0.119984
0.00784,0.118547
0.00786,0.120766
0.00788,0.122719
0.0079,0.131984
0.00792,0.128609
0.00794,0.141594
0.00796,0.136625
0.00798,0.130797
0.008,0.128094
0.00802,0.133328
0.00804,0.137984
0.00806,0.130797
0.00808,0.136797
0.0081,0.133391
0.00812,0.119984
0.00814,0.120344
0.00816,0.132156
0.00818,0.12625
0.0082,0.128391
0.00822,0.127188
0.00824,0.126875
0.00826,0.12625
0.00828,0.12875
0.0083,0.125984
0.00832,0.127188
0.00834,0.128391
0.00836,0.128391
0.00838,0.127188
0.0084,0.128609
0.00842,0.125984
0.00844,0.130797
0.00846,0.117984
0.00848,0.124797
0.0085,0.117984
0.00852,0.121188
0.00854,0.122953
0.00856,0.122719
0.00858,0.125984
0.0086,0.125078
0.00862,0.115984
0.00864,0.129594
0.00866,0.131984
0.00868,0.120625
0.0087,0.123891
0.00872,0.124797
0.00874,0.12625
0.00876,0.117984
0.00878,0.122719
0.0088,0.120344
0.00882,0.128609
0.00884,0.121797
0.00886,0.122719
0.00888,0.122953
0.0089,0.124109
0.00892,0.129312
0.00894,0.128391
0.00896,0.129797
0.00898,0.127188
0.009,0.119984
0.00902,0.125984
0.00904,0.124797
0.00906,0.115187
0.00908,0.125078
0.0091,0.127188
0.00912,0.119984
0.00914,0.126438
0.00916,0.122953
0.00918,0.125984
0.0092,0.123594
0.00922,0.129797
0.00924,0.122719
0.00926,0.120828
0.00928,0.124109
0.0093,0.114453
0.00932,0.128391
0.00934,0.135688
0.00936,0.133188
0.00938,0.125984
0.0094,0.12625
0.00942,0.125656
0.00944,0.130797
0.00946,0.123891
0.00948,0.125078
0.0095,0.121531
0.00952,0.120625
0.00954,0.127188
0.00956,0.120344
0.00958,0.128391
0.0096,0.121188
0.00962,0.119172
0.00964,0.112094
0.00966,0.113672
0.00968,0.113984
0.0097,0.127188
0.00972,0.127188
0.00974,0.125078
0.00976,0.127438
0.00978,0.121797
0.0098,0.129797
0.00982,0.128391
0.00984,0.12625
0.00986,0.125984
0.00988,0.120344
0.0099,0.123594
0.00992,0.124797
0.00994,0.121188
0.00996,0.123594
0.00998,0.115187
0.01,0.117594
0.01002,0.111594
0.01004,0.117984
0.01006,0.114453
0.01008,0.125984
0.0101,0.127188
0.01012,0.125984
0.01014,0.128609
0.01016,0.113984
0.01018,0.122953
0.0102,0.125984
0.01022,0.129594
0.01024,0.122719
0.01026,0.127438
0.01028,0.129797
0.0103,0.122719
0.01032,0.125078
0.01034,0.129594
0.01036,0.12625
0.01038,0.121188
0.0104,0.121188
0.01042,0.123594
0.01044,0.114828
0.01046,0.125078
0.01048,0.113672
0.0105,0.12625
0.01052,0.128094
0.01054,0.122391
0.01056,0.128391
0.01058,0.117984
0.0106,0.120344
0.01062,0.128609
0.01064,0.129594
0.01066,0.112516
0.01068,0.117156
0.0107,0.124797
0.01072,0.111594
0.01074,0.118797
0.01076,0.121531
0.01078,0.125656
0.0108,0.127188
0.01082,0.132156
0.01084,0.127188
0.01086,0.125078
0.01088,0.120625
0.0109,0.133188
0.01092,0.127438
0.01094,0.129906
0.01096,0.129594
0.01098,0.127188
0.011,0.127188
0.01102,0.119984
0.01104,0.124797
0.01106,0.134391
0.01108,0.128391
0.0111,0.130797
0.01112,0.127438
0.01114,0.12625
0.01116,0.127188
0.01118,0.125984
0.0112,0.120625
0.01122,0.122391
0.01124,0.119469
0.01126,0.117984
0.01128,0.120344
0.0113,0.121188
0.01132,0.121531
0.01134,0.127438
0.01136,0.109734
0.01138,0.113266
0.0114,0.120625
0.01142,0.124797
0.01144,0.122953
0.01146,0.117594
0.01148,0.114453
0.0115,0.125984
0.01152,0.127438
0.01154,0.124797
0.01156,0.125078
0.01158,0.123594
0.0116,0.117984
0.01162,0.117406
0.01164,0.121531
0.01166,0.117984
0.01168,0.122391
0.0117,0.124797
0.01172,0.113672
0.01174,0.119547
0.01176,0.12625
0.01178,0.119547
0.0118,0.123594
0.01182,0.117984
0.01184,0.121516
0.01186,0.125984
0.01188,0.125984
0.0119,0.119984
0.01192,0.128391
0.01194,0.127188
0.01196,0.127188
0.01198,0.122391
0.012,0.124797
0.01202,0.113672
0.01204,0.124797
0.01206,0.121531
0.01208,0.119984
0.0121,0.117984
0.01212,0.116813
0.01214,0.112516
0.01216,0.121984
0.01218,0.119984
0.0122,0.121188
0.01222,0.123891
0.01224,0.119984
0.01226,0.115625
0.01228,0.116391
0.0123,0.123594
0.01232,0.117984
0.01234,0.124797
0.01236,0.125234
0.01238,0.121188
0.0124,0.115984
0.01242,0.116813
0.01244,0.121188
0.01246,0.117594
0.01248,0.116391
0.0125,0.126438
0.01252,0.117594
0.01254,0.112516
0.01256,0.121969
0.01258,0.128609
0.0126,0.122719
0.01262,0.111719
0.01264,0.120625
0.01266,0.122719
0.01268,0.120344
0.0127,0.12625
0.01272,0.117594
0.01274,0.124797
0.01276,0.125078
0.01278,0.121188
0.0128,0.127438
0.01282,0.121188
0.01284,0.114828
0.01286,0.117156
0.01288,0.119984
0.0129,0.124797
0.01292,0.125078
0.01294,0.125078
0.01296,0.129594
0.01298,0.121797
0.013,0.129312
0.01302,0.128609
0.01304,0.128391
0.01306,0.125984
0.01308,0.115625
0.0131,0.131984
0.01312,0.117984
0.01314,0.123891
0.01316,0.127188
0.01318,0.124109
0.0132,0.123891
0.01322,0.131078
0.01324,0.134391
0.01326,0.124797
0.01328,0.12625
0.0133,0.134391
0.01332,0.135406
0.01334,0.133328
0.01336,0.136797
0.01338,0.127438
0.0134,0.125984
0.01342,0.121969
0.01344,0.124797
0.01346,0.125078
0.01348,0.117984
0.0135,0.124797
0.01352,0.125078
0.01354,0.124797
0.01356,0.121531
0.01358,0.128609
0.0136,0.127438
0.01362,0.130531
0.01364,0.129797
0.01366,0.123891
0.01368,0.125078
0.0137,0.129797
0.01372,0.125078
0.01374,0.120828
0.01376,0.127188
0.01378,0.117984
0.0138,0.122391
0.01382,0.128391
0.01384,0.117594
0.01386,0.125984
0.01388,0.128391
0.0139,0.122719
0.01392,0.128391
0.01394,0.119172
0.01396,0.12625
0.01398,0.135688
0.014,0.127438
0.01402,0.122953
0.01404,0.130969
0.01406,0.136875
0.01408,0.121531
0.0141,0.135406
0.01412,0.12875
0.01414,0.120344
0.01416,0.125078
0.01418,0.129594
0.0142,0.12625
0.01422,0.12625
0.01424,0.127438
0.01426,0.125984
0.01428,0.122719
0.0143,0.127594
0.01432,0.12625
0.01434,0.133188
0.01436,0.140297
0.01438,0.130797
0.0144,0.127594
0.01442,0.136797
0.01444,0.123594
0.01446,0.132156
0.01448,0.129797
0.0145,0.118312
0.01452,0.128609
0.01454,0.127594
0.01456,0.124109
0.01458,0.125984
0.0146,0.129797
0.01462,0.125078
0.01464,0.118797
0.01466,0.131984
0.01468,0.128609
0.0147,0.129797
0.01472,0.123594
0.01474,0.122953
0.01476,0.13175
0.01478,0.123891
0.0148,0.124797
0.01482,0.127594
0.01484,0.125078
0.01486,0.124797
0.01488,0.126438
0.0149,0.119172
0.01492,0.123891
0.01494,0.126875
0.01496,0.128609
0.01498,0.122391
0.015,0.113984
0.01502,0.114453
0.01504,0.109734
0.01506,0.113984
0.01508,0.111344
0.0151,0.117109
0.01512,0.109188
0.01514,0.121188
0.01516,0.114828
0.01518,0.127188
0.0152,0.116266
0.01522,0.123891
0.01524,0.121188
0.01526,0.125078
0.01528,0.128391
0.0153,0.119172
0.01532,0.129594
0.01534,0.128609
0.01536,0.122719
0.01538,0.130188
0.0154,0.123594
0.01542,0.134391
0.01544,0.128391
0.01546,0.135594
0.01548,0.134391
0.0155,0.132156
0.01552,0.136875
0.01554,0.136875
0.01556,0.147547
0.01558,0.136875
0.0156,0.127672
0.01562,0.139187
0.01564,0.140406
0.01566,0.136875
0.01568,0.143953
0.0157,0.143984
0.01572,0.132156
0.01574,0.143984
0.01576,0.129906
0.01578,0.140391
0.0158,0.146313
0.01582,0.141594
0.01584,0.141594
0.01586,0.138047
0.01588,0.147609
0.0159,0.139234
0.01592,0.139234
0.01594,0.142766
0.01596,0.140391
0.01598,0.147594
0.016,0.136797
0.01602,0.136875
0.01604,0.145125
0.01606,0.141594
0.01608,0.139234
0.0161,0.135719
0.01612,0.136875
0.01614,0.145188
0.01616,0.142797
0.01618,0.141594
0.0162,0.153594
0.01622,0.153391
0.01624,0.148672
0.01626,0.148672
0.01628,0.139187
0.0163,0.139234
0.01632,0.145125
0.01634,0.147594
0.01636,0.138047
0.01638,0.140344
0.0164,0.143984
0.01642,0.140344
0.01644,0.146391
0.01646,0.146391
0.01648,0.146391
0.0165,0.146391
0.01652,0.134547
0.01654,0.141344
0.01656,0.142766
0.01658,0.146391
0.0166,0.142766
0.01662,0.148797
0.01664,0.136875
0.01666,0.143953
0.01668,0.146313
0.0167,0.141594
0.01672,0.139187
0.01674,0.151031
0.01676,0.141594
0.01678,0.132234
0.0168,0.142766
0.01682,0.143828
0.01684,0.136875
0.01686,0.149844
0.01688,0.152391
0.0169,0.145188
0.01692,0.134391
0.01694,0.138031
0.01696,0.143984
0.01698,0.143984
0.017,0.151188
0.01702,0.149844
0.01704,0.151188
0.01706,0.142672
0.01708,0.140391
0.0171,0.146313
0.01712,0.143984
0.01714,0.140406
0.01716,0.148797
0.01718,0.140219
0.0172,0.136797
0.01722,0.141594
0.01724,0.143984
0.01726,0.139234
0.01728,0.135688
0.0173,0.145188
0.01732,0.143984
0.01734,0.131078
0.01736,0.140391
0.01738,0.148797
0.0174,0.146391
0.01742,0.135594
0.01744,0.145188
0.01746,0.139187
0.01748,0.141594
0.0175,0.140344
0.01752,0.147484
0.01754,0.139187
0.01756,0.142766
0.01758,0.146313
0.0176,0.135594
0.01762,0.139187
0.01764,0.148797
0.01766,0.141594
0.01768,0.147594
0.0177,0.138047
0.01772,0.132156
0.01774,0.136875
0.01776,0.146391
0.01778,0.141594
0.0178,0.142797
0.01782,0.140391
0.01784,0.136875
0.01786,0.143984
0.01788,0.152219
0.0179,0.137844
0.01792,0.141594
0.01794,0.151266
0.01796,0.139187
0.01798,0.145125
0.018,0.141516
0.01802,0.139187
0.01804,0.137984
0.01806,0.142797
0.01808,0.125078
0.0181,0.139187
0.01812,0.140391
0.01814,0.125078
0.01816,0.141594
0.01818,0.143953
0.0182,0.132969
0.01822,0.138047
0.01824,0.148797
0.01826,0.142797
0.01828,0.141594
0.0183,0.143984
0.01832,0.141594
0.01834,0.145125
0.01836,0.138031
0.01838,0.145172
0.0184,0.146313
0.01842,0.136875
0.01844,0.148797
0.01846,0.135688
0.01848,0.145172
0.0185,0.146156
0.01852,0.148672
0.01854,0.142766
0.01856,0.138047
0.01858,0.128812
0.0186,0.139187
0.01862,0.139187
0.01864,0.145188
0.01866,0.132234
0.01868,0.141594
0.0187,0.136875
0.01872,0.139187
0.01874,0.140406
0.01876,0.141594
0.01878,0.134516
0.0188,0.139234
0.01882,0.132234
0.01884,0.134516
0.01886,0.133328
0.01888,0.134547
0.0189,0.129797
0.01892,0.140391
0.01894,0.135719
0.01896,0.127438
0.01898,0.140391
0.019,0.137984
0.01902,0.134391
0.01904,0.133328
0.01906,0.142797
0.01908,0.133391
0.0191,0.140297
0.01912,0.135656
0.01914,0.136625
0.01916,0.136875
0.01918,0.139187
0.0192,0.125078
0.01922,0.143953
0.01924,0.132156
0.01926,0.129594
0.01928,0.133375
0.0193,0.145188
0.01932,0.140406
0.01934,0.140406
0.01936,0.145188
0.01938,0.136875
0.0194,0.148797
0.01942,0.136875
0.01944,0.140391
0.01946,0.145188
0.01948,0.151188
0.0195,0.140297
0.01952,0.152391
0.01954,0.146391
0.01956,0.143984
0.01958,0.139234
0.0196,0.143984
0.01962,0.142766
0.01964,0.143984
0.01966,0.141594
0.01968,0.138047
0.0197,0.142766
0.01972,0.139187
0.01974,0.139234
0.01976,0.143984
0.01978,0.141594
0.0198,0.131078
0.01982,0.133328
0.01984,0.142797
0.01986,0.136875
0.01988,0.134516
0.0199,0.134516
0.01992,0.147594
0.01994,0.132234
0.01996,0.139187
0.01998,0.146391
0.02,0.134516
0.02002,0.134547
0.02004,0.143984
0.02006,0.142797
0.02008,0.141594
0.0201,0.142734
0.02012,0.146391
0.02014,0.143953
0.02016,0.141594
0.02018,0.143984
0.0202,0.143984
0.02022,0.139187
0.02024,0.146391
0.02026,0.139187
0.02028,0.130969
0.0203,0.140406
0.02032,0.134547
0.02034,0.141516
0.02036,0.139234
0.02038,0.143984
0.0204,0.140391
0.02042,0.139187
0.02044,0.134188
0.02046,0.142766
0.02048,0.134547
0.0205,0.136875
0.02052,0.138047
0.02054,0.140406
0.02056,0.138047
0.02058,0.133188
0.0206,0.146391
0.02062,0.141594
0.02064,0.141594
0.02066,0.134516
0.02068,0.134516
0.0207,0.140391
0.02072,0.138047
0.02074,0.136797
0.02076,0.132234
0.02078,0.139187
0.0208,0.134547
0.02082,0.134547
0.02084,0.142797
0.02086,0.138047
0.02088,0.136875
0.0209,0.143953
0.02092,0.146313
0.02094,0.141594
0.02096,0.143984
0.02098,0.139187
0.021,0.136875
0.02102,0.136875
0.02104,0.141594
0.02106,0.140391
0.02108,0.135594
0.0211,0.132234
0.02112,0.140391
0.02114,0.126438
0.02116,0.136875
0.02118,0.139234
0.0212,0.143984
0.02122,0.137984
0.02124,0.135688
0.02126,0.135688
0.02128,0.136797
0.0213,0.133391
0.02132,0.140391
0.02134,0.140344
0.02136,0.136797
0.02138,0.133188
0.0214,0.134516
0.02142,0.141594
0.02144,0.132156
0.02146,0.138047
0.02148,0.137844
0.0215,0.131984
0.02152,0.129953
0.02154,0.142734
0.02156,0.139187
0.02158,0.143984
0.0216,0.136875
0.02162,0.145188
0.02164,0.143984
0.02166,0.142766
0.02168,0.138047
0.0217,0.143953
0.02172,0.141594
0.02174,0.135688
0.02176,0.147594
0.02178,0.139187
0.0218,0.132156
0.02182,0.141594
0.02184,0.137984
0.02186,0.139234
0.02188,0.147594
0.0219,0.151188
0.02192,0.139187
0.02194,0.143953
0.02196,0.143828
0.02198,0.141516
0.022,0.141594
0.02202,0.140391
0.02204,0.135688
0.02206,0.148828
0.02208,0.140391
0.0221,0.140297
0.02212,0.134516
0.02214,0.140391
0.02216,0.141516
0.02218,0.141594
0.0222,0.143984
0.02222,0.136875
0.02224,0.141594
0.02226,0.140406
0.02228,0.143953
0.0223,0.143984
0.02232,0.142672
0.02234,0.139187
0.02236,0.137984
0.02238,0.147594
0.0224,0.143984
0.02242,0.140406
0.02244,0.142672
0.02246,0.143953
0.02248,0.142734
0.0225,0.134391
0.02252,0.141594
0.02254,0.136875
0.02256,0.12875
0.02258,0.132234
0.0226,0.146391
0.02262,0.141594
0.02264,0.132156
0.02266,0.137938
0.02268,0.139187
0.0227,0.133375
0.02272,0.134547
0.02274,0.127594
0.02276,0.142766
0.02278,0.135719
0.0228,0.136875
0.02282,0.141594
0.02284,0.146391
0.02286,0.141594
0.02288,0.133328
0.0229,0.143953
0.02292,0.139234
0.02294,0.15375
0.02296,0.145125
0.02298,0.129797
0.023,0.141594
0.02302,0.140406
0.02304,0.142797
0.02306,0.153391
0.02308,0.151031
0.0231,0.147484
0.02312,0.144766
0.02314,0.140344
0.02316,0.148672
0.02318,0.157188
0.0232,0.151031
0.02322,0.142797
0.02324,0.153391
0.02326,0.146391
0.02328,0.143953
0.0233,0.145125
0.02332,0.146391
0.02334,0.141594
0.02336,0.141594
0.02338,0.148797
0.0234,0.142766
0.02342,0.143984
0.02344,0.151031
0.02346,0.147547
0.02348,0.145188
0.0235,0.142766
0.02352,0.141594
0.02354,0.142672
0.02356,0.136875
0.02358,0.143953
0.0236,0.148797
0.02362,0.136875
0.02364,0.148672
0.02366,0.147594
0.02368,0.134516
0.0237,0.135719
0.02372,0.142766
0.02374,0.143984
0.02376,0.140391
0.02378,0.147594
0.0238,0.145188
0.02382,0.152484
0.02384,0.151188
0.02386,0.146391
0.02388,0.145188
0.0239,0.142797
0.02392,0.136875
0.02394,0.149844
0.02396,0.146391
0.02398,0.143953
0.024,0.141594
0.02402,0.146313
0.02404,0.139187
0.02406,0.145125
0.02408,0.145188
0.0241,0.138047
0.02412,0.137844
0.02414,0.141594
0.02416,0.146391
0.02418,0.142766
0.0242,0.147594
0.02422,0.141594
0.02424,0.145188
0.02426,0.142594
0.02428,0.134516
0.0243,0.140344
0.02432,0.135594
0.02434,0.143953
0.02436,0.145188
0.02438,0.136875
0.0244,0.129906
0.02442,0.134547
0.02444,0.133391
0.02446,0.140406
0.02448,0.140406
0.0245,0.141594
0.02452,0.136875
0.02454,0.142797
0.02456,0.139234
0.02458,0.145078
0.0246,0.136797
0.02462,0.142797
0.02464,0.139234
0.02466,0.134516
0.02468,0.145188
0.0247,0.135594
0.02472,0.131078
0.02474,0.139187
0.02476,0.136875
0.02478,0.139187
0.0248,0.136875
0.02482,0.140391
0.02484,0.141516
0.02486,0.139187
0.02488,0.147547
0.0249,0.140391
0.02492,0.141594
0.02494,0.140391
0.02496,0.136875
0.02498,0.136875
0.025,0.139187
0.02502,0.136625
0.02504,0.142797
0.02506,0.132234
0.02508,0.136875
0.0251,0.127594
0.02512,0.126438
0.02514,0.141594
0.02516,0.134391
0.02518,0.130969
0.0252,0.135688
0.02522,0.130797
0.02524,0.136797
0.02526,0.142766
0.02528,0.143828
0.0253,0.142766
0.02532,0.145125
0.02534,0.147594
0.02536,0.141594
0.02538,0.141594
0.0254,0.140391
0.02542,0.146313
0.02544,0.147594
0.02546,0.137984
0.02548,0.146391
0.0255,0.143984
0.02552,0.141594
0.02554,0.148828
0.02556,0.139187
0.02558,0.139234
0.0256,0.133391
0.02562,0.139234
0.02564,0.136875
0.02566,0.141594
0.02568,0.148672
0.0257,0.136797
0.02572,0.136875
0.02574,0.140391
0.02576,0.139187
0.02578,0.138047
0.0258,0.134547
0.02582,0.143984
0.02584,0.139187
0.02586,0.142797
0.02588,0.140391
0.0259,0.132234
0.02592,0.142797
0.02594,0.129953
0.02596,0.147594
0.02598,0.140406
0.026,0.135688
0.02602,0.140406
0.02604,0.152516
0.02606,0.147609
0.02608,0.136797
0.0261,0.147594
0.02612,0.140391
0.02614,0.143953
0.02616,0.137844
0.02618,0.147594
0.0262,0.139187
0.02622,0.141594
0.02624,0.151266
0.02626,0.147609
0.02628,0.140406
0.0263,0.141594
0.02632,0.139187
0.02634,0.136797
0.02636,0.148797
0.02638,0.146391
0.0264,0.141594
0.02642,0.141594
0.02644,0.145188
0.02646,0.140391
0.02648,0.141594
0.0265,0.145125
0.02652,0.135594
0.02654,0.143984
0.02656,0.143828
0.02658,0.129594
0.0266,0.143984
0.02662,0.143953
0.02664,0.134547
0.02666,0.136875
0.02668,0.143984
0.0267,0.136797
0.02672,0.140406
0.02674,0.146391
0.02676,0.139187
0.02678,0.141594
0.0268,0.139187
0.02682,0.142766
0.02684,0.146391
0.02686,0.146391
0.02688,0.139187
0.0269,0.147484
0.02692,0.135594
0.02694,0.141594
0.02696,0.141516
0.02698,0.139187
0.027,0.134391
0.02702,0.141594
0.02704,0.139187
0.02706,0.136797
0.02708,0.139078
0.0271,0.145125
0.02712,0.139234
0.02714,0.139187
0.02716,0.146313
0.02718,0.140391
0.0272,0.135719
0.02722,0.141516
0.02724,0.130969
0.02726,0.140391
0.02728,0.140406
0.0273,0.140344
0.02732,0.138047
0.02734,0.134516
0.02736,0.135594
0.02738,0.134516
0.0274,0.130797
0.02742,0.133188
0.02744,0.135688
0.02746,0.139234
0.02748,0.136875
0.0275,0.136875
0.02752,0.136875
0.02754,0.141516
0.02756,0.133328
0.02758,0.135688
0.0276,0.136875
0.02762,0.140391
0.02764,0.132156
0.02766,0.132156
0.02768,0.140391
0.0277,0.136797
0.02772,0.142797
0.02774,0.139187
0.02776,0.142734
0.02778,0.130969
0.0278,0.145125
0.02782,0.135594
0.02784,0.142766
0.02786,0.138047
0.02788,0.139187
0.0279,0.141594
0.02792,0.147594
0.02794,0.137984
0.02796,0.140391
0.02798,0.135688
0.028,0.134391
0.02802,0.140297
0.02804,0.137984
0.02806,0.141594
0.02808,0.140391
0.0281,0.146391
0.02812,0.139187
0.02814,0.136875
0.02816,0.142594
0.02818,0.142766
0.0282,0.143984
0.02822,0.137984
0.02824,0.145188
0.02826,0.140406
0.02828,0.140391
0.0283,0.141594
0.02832,0.136875
0.02834,0.138047
0.02836,0.140297
0.02838,0.151188
0.0284,0.141594
0.02842,0.139234
0.02844,0.142797
0.02846,0.136875
0.02848,0.139234
0.0285,0.142797
0.02852,0.156234
0.02854,0.133328
0.02856,0.134391
0.02858,0.147609
0.0286,0.140391
0.02862,0.141594
0.02864,0.133391
0.02866,0.141594
0.02868,0.12875
0.0287,0.136875
0.02872,0.139234
0.02874,0.139187
0.02876,0.146391
0.02878,0.139234
0.0288,0.146391
0.02882,0.135688
0.02884,0.138047
0.02886,0.136875
0.02888,0.145125
0.0289,0.135688
0.02892,0.139187
0.02894,0.134547
0.02896,0.132156
0.02898,0.133328
0.029,0.137984
0.02902,0.134547
0.02904,0.139234
0.02906,0.134547
0.02908,0.139234
0.0291,0.131078
0.02912,0.134391
0.02914,0.147594
0.02916,0.140406
0.02918,0.133391
0.0292,0.146391
0.02922,0.145125
0.02924,0.131078
0.02926,0.148797
0.02928,0.147313
0.0293,0.140391
0.02932,0.139187
0.02934,0.136875
0.02936,0.139187
0.02938,0.135719
0.0294,0.142797
0.02942,0.145172
0.02944,0.134516
0.02946,0.143984
0.02948,0.139234
0.0295,0.143984
0.02952,0.154937
0.02954,0.143953
0.02956,0.140391
0.02958,0.136875
0.0296,0.131984
0.02962,0.143984
0.02964,0.141594
0.02966,0.139187
0.02968,0.141594
0.0297,0.151188
0.02972,0.142797
0.02974,0.140391
0.02976,0.142797
0.02978,0.145188
0.0298,0.141594
0.02982,0.141594
0.02984,0.140344
0.02986,0.134516
0.02988,0.138047
0.0299,0.139187
0.02992,0.140391
0.02994,0.147484
0.02996,0.131078
0.02998,0.135594
0.03,0.140391
0.03002,0.148797
0.03004,0.141594
0.03006,0.141344
0.03008,0.140344
0.0301,0.140391
0.03012,0.139187
0.03014,0.142766
0.03016,0.132156
0.03018,0.128609
0.0302,0.125984
0.03022,0.125984
0.03024,0.109031
0.03026,0.119172
0.03028,0.115625
0.0303,0.122719
0.03032,0.137625
0.03034,0.118312
0.03036,0.128391
0.03038,0.120344
0.0304,0.121797
0.03042,0.121188
0.03044,0.12625
0.03046,0.129797
0.03048,0.12875
0.0305,0.136797
0.03052,0.117156
0.03054,0.124797
0.03056,0.132156
0.03058,0.123891
0.0306,0.127438
0.03062,0.125266
0.03064,0.131984
0.03066,0.131984
0.03068,0.129906
0.0307,0.145188
0.03072,0.131078
0.03074,0.139234
0.03076,0.139187
0.03078,0.136875
0.0308,0.139187
0.03082,0.143984
0.03084,0.143984
0.03086,0.143953
0.03088,0.122719
0.0309,0.138047
0.03092,0.135719
0.03094,0.135594
0.03096,0.129797
0.03098,0.133328
0.031,0.140406
0.03102,0.143984
0.03104,0.138047
0.03106,0.136875
0.03108,0.148797
0.0311,0.142797
0.03112,0.142797
0.03114,0.140344
0.03116,0.146313
0.03118,0.141594
0.0312,0.135656
0.03122,0.138047
0.03124,0.141594
0.03126,0.146391
0.03128,0.135594
0.0313,0.143984
0.03132,0.136797
0.03134,0.139187
0.03136,0.139187
0.03138,0.143984
0.0314,0.135719
0.03142,0.141594
0.03144,0.147594
0.03146,0.140344
0.03148,0.143984
0.0315,0.141594
0.03152,0.139187
0.03154,0.141516
0.03156,0.136875
0.03158,0.132234
0.0316,0.146313
0.03162,0.146391
0.03164,0.143984
0.03166,0.142766
0.03168,0.148797
0.0317,0.130797
0.03172,0.141594
0.03174,0.142672
0.03176,0.139234
0.03178,0.139234
0.0318,0.142797
0.03182,0.140391
0.03184,0.134547
0.03186,0.148672
0.03188,0.136797
0.0319,0.142766
0.03192,0.145188
0.03194,0.138047
0.03196,0.145188
0.03198,0.145125
0.032,0.142766
0.03202,0.148797
0.03204,0.143953
0.03206,0.143984
0.03208,0.148797
0.0321,0.140406
0.03212,0.139187
0.03214,0.138047
0.03216,0.139187
0.03218,0.130969
0.0322,0.140406
0.03222,0.135719
0.03224,0.136797
0.03226,0.139234
0.03228,0.136875
0.0323,0.147609
0.03232,0.136797
0.03234,0.145188
0.03236,0.143984
0.03238,0.140406
0.0324,0.139187
0.03242,0.135594
0.03244,0.138047
0.03246,0.142797
0.03248,0.142766
0.0325,0.139234
0.03252,0.143984
0.03254,0.142766
0.03256,0.133375
0.03258,0.143984
0.0326,0.137984
0.03262,0.150047
0.03264,0.12875
0.03266,0.136875
0.03268,0.143953
0.0327,0.136875
0.03272,0.152391
0.03274,0.153719
0.03276,0.143953
0.03278,0.142766
0.0328,0.140344
0.03282,0.141594
0.03284,0.141516
0.03286,0.143828
0.03288,0.142797
0.0329,0.142766
0.03292,0.152391
0.03294,0.136625
0.03296,0.140406
0.03298,0.143828
0.033,0.139187
0.03302,0.140344
0.03304,0.136875
0.03306,0.142797
0.03308,0.139187
0.0331,0.145125
0.03312,0.12875
0.03314,0.143984
0.03316,0.148672
0.03318,0.147594
0.0332,0.140344
0.03322,0.148797
0.03324,0.146391
0.03326,0.142766
0.03328,0.147594
0.0333,0.140391
0.03332,0.143984
0.03334,0.132234
0.03336,0.146391
0.03338,0.146391
0.0334,0.147484
0.03342,0.143984
0.03344,0.139234
0.03346,0.145125
0.03348,0.135594
0.0335,0.143984
0.03352,0.152391
0.03354,0.140344
0.03356,0.148672
0.03358,0.148828
0.0336,0.148797
0.03362,0.148797
0.03364,0.141516
0.03366,0.138047
0.03368,0.140406
0.0337,0.148797
0.03372,0.143953
0.03374,0.142766
0.03376,0.146391
0.03378,0.139187
0.0338,0.145188
0.03382,0.140406
0.03384,0.142672
0.03386,0.141594
0.03388,0.139187
0.0339,0.142797
0.03392,0.138047
0.03394,0.136797
0.03396,0.138047
0.03398,0.141594
0.034,0.126531
0.03402,0.141594
0.03404,0.133188
0.03406,0.136875
0.03408,0.134391
0.0341,0.140406
0.03412,0.129953
0.03414,0.138047
0.03416,0.133391
0.03418,0.139234
0.0342,0.142672
0.03422,0.142797
0.03424,0.136797
0.03426,0.145188
0.03428,0.145188
0.0343,0.140406
0.03432,0.140406
0.03434,0.147594
0.03436,0.141594
0.03438,0.135688
0.0344,0.146156
0.03442,0.136875
0.03444,0.140391
0.03446,0.141516
0.03448,0.127594
0.0345,0.139187
0.03452,0.145188
0.03454,0.139234
0.03456,0.147594
0.03458,0.142766
0.0346,0.143953
0.03462,0.133375
0.03464,0.146313
0.03466,0.143984
0.03468,0.134547
0.0347,0.146391
0.03472,0.132156
0.03474,0.139187
0.03476,0.132156
0.03478,0.141594
0.0348,0.139234
0.03482,0.146156
0.03484,0.137984
0.03486,0.141516
0.03488,0.136875
0.0349,0.135719
0.03492,0.137984
0.03494,0.152484
0.03496,0.140406
0.03498,0.143984
0.035,0.135719
0.03502,0.136875
0.03504,0.143984
0.03506,0.143984
0.03508,0.139187
0.0351,0.133188
0.03512,0.136875
0.03514,0.134391
0.03516,0.141594
0.03518,0.135594
0.0352,0.136875
0.03522,0.143953
0.03524,0.135594
0.03526,0.132234
0.03528,0.136797
0.0353,0.135594
0.03532,0.124109
0.03534,0.138047
0.03536,0.135688
0.03538,0.136797
0.0354,0.136875
0.03542,0.132156
0.03544,0.143984
0.03546,0.143953
0.03548,0.136797
0.0355,0.142797
0.03552,0.136797
0.03554,0.142734
0.03556,0.141594
0.03558,0.139187
0.0356,0.139187
0.03562,0.136875
0.03564,0.133328
0.03566,0.12625
0.03568,0.136797
0.0357,0.138047
0.03572,0.141594
0.03574,0.140406
0.03576,0.139187
0.03578,0.136875
0.0358,0.131094
0.03582,0.138047
0.03584,0.135594
0.03586,0.133391
0.03588,0.143953
0.0359,0.135688
0.03592,0.136797
0.03594,0.138047
0.03596,0.132156
0.03598,0.139234
0.036,0.134391
0.03602,0.141594
0.03604,0.136875
0.03606,0.140391
0.03608,0.134516
0.0361,0.139234
0.03612,0.125266
0.03614,0.139187
0.03616,0.147594
0.03618,0.135688
0.0362,0.138031
0.03622,0.136875
0.03624,0.145188
0.03626,0.134516
0.03628,0.133188
0.0363,0.139187
0.03632,0.131078
0.03634,0.134547
0.03636,0.133328
0.03638,0.132156
0.0364,0.134547
0.03642,0.127188
0.03644,0.130797
0.03646,0.134516
0.03648,0.129594
0.0365,0.143828
0.03652,0.134516
0.03654,0.143984
0.03656,0.133375
0.03658,0.145188
0.0366,0.127594
0.03662,0.137844
0.03664,0.134516
0.03666,0.134516
0.03668,0.139187
0.0367,0.139187
0.03672,0.139187
0.03674,0.140391
0.03676,0.134391
0.03678,0.145078
0.0368,0.143828
0.03682,0.140406
0.03684,0.141594
0.03686,0.143953
0.03688,0.136875
0.0369,0.137984
0.03692,0.143984
0.03694,0.140219
0.03696,0.140406
0.03698,0.140344
0.037,0.139234
0.03702,0.148797
0.03704,0.141594
0.03706,0.141594
0.03708,0.145188
0.0371,0.139187
0.03712,0.146391
0.03714,0.142672
0.03716,0.136875
0.03718,0.140391
0.0372,0.136875
0.03722,0.154578
0.03724,0.149984
0.03726,0.140391
0.03728,0.141594
0.0373,0.139187
0.03732,0.146313
0.03734,0.140344
0.03736,0.140406
0.03738,0.139234
0.0374,0.147484
0.03742,0.143984
0.03744,0.143984
0.03746,0.148797
0.03748,0.140406
0.0375,0.141594
0.03752,0.145188
0.03754,0.147547
0.03756,0.141516
0.03758,0.143984
0.0376,0.139187
0.03762,0.149984
0.03764,0.143984
0.03766,0.134547
0.03768,0.145125
0.0377,0.127594
0.03772,0.133328
0.03774,0.145125
0.03776,0.143953
0.03778,0.134516
0.0378,0.140406
0.03782,0.134391
0.03784,0.133188
0.03786,0.138047
0.03788,0.135688
0.0379,0.139187
0.03792,0.140391
0.03794,0.133188
0.03796,0.139187
0.03798,0.136797
0.038,0.145188
0.03802,0.139187
0.03804,0.141594
0.03806,0.141594
0.03808,0.140391
0.0381,0.138047
0.03812,0.137984
0.03814,0.139063
0.03816,0.135719
0.03818,0.143953
0.0382,0.137984
0.03822,0.143984
0.03824,0.145125
0.03826,0.141594
0.03828,0.144984
0.0383,0.140344
0.03832,0.143953
0.03834,0.143953
0.03836,0.148797
0.03838,0.143828
0.0384,0.145188
0.03842,0.143953
0.03844,0.147609
0.03846,0.142797
0.03848,0.136875
0.0385,0.143953
0.03852,0.136875
0.03854,0.138047
0.03856,0.134547
0.03858,0.138031
0.0386,0.143953
0.03862,0.136797
0.03864,0.138047
0.03866,0.136875
0.03868,0.141594
0.0387,0.139187
0.03872,0.141516
0.03874,0.141594
0.03876,0.138047
0.03878,0.136875
0.0388,0.133328
0.03882,0.145188
0.03884,0.131078
0.03886,0.137984
0.03888,0.138047
0.0389,0.138047
0.03892,0.140219
0.03894,0.140406
0.03896,0.131078
0.03898,0.136875
0.039,0.141594
0.03902,0.128391
0.03904,0.145188
0.03906,0.140297
0.03908,0.138031
0.0391,0.136797
0.03912,0.145125
0.03914,0.142766
0.03916,0.138047
0.03918,0.148797
0.0392,0.151188
0.03922,0.146313
0.03924,0.146391
0.03926,0.138047
0.03928,0.140391
0.0393,0.142797
0.03932,0.127594
0.03934,0.141594
0.03936,0.135594
0.03938,0.134391
0.0394,0.143984
0.03942,0.129797
0.03944,0.142797
0.03946,0.140297
0.03948,0.141594
0.0395,0.146391
0.03952,0.139187
0.03954,0.143953
0.03956,0.143984
0.03958,0.145188
0.0396,0.142594
0.03962,0.134516
0.03964,0.140109
0.03966,0.140391
0.03968,0.140391
0.0397,0.136875
0.03972,0.146391
0.03974,0.136875
0.03976,0.140406
0.03978,0.138031
0.0398,0.134391
0.03982,0.142797
0.03984,0.142734
0.03986,0.138047
0.03988,0.131984
0.0399,0.142797
0.03992,0.137984
0.03994,0.136875
0.03996,0.143984
0.03998,0.139234
0.04,0.142797
0.04002,0.131078
0.04004,0.140391
0.04006,0.139187
0.04008,0.140391
0.0401,0.138047
0.04012,0.142766
0.04014,0.143984
0.04016,0.134516
0.04018,0.141594
0.0402,0.134516
0.04022,0.143984
0.04024,0.140344
0.04026,0.141594
0.04028,0.146313
0.0403,0.143953
0.04032,0.140391
0.04034,0.138031
0.04036,0.135719
0.04038,0.135688
0.0404,0.136875
0.04042,0.139187
0.04044,0.134391
0.04046,0.146391
0.04048,0.139234
0.0405,0.138047
0.04052,0.136875
0.04054,0.141594
0.04056,0.135688
0.04058,0.143953
0.0406,0.146391
0.04062,0.145188
0.04064,0.141594
0.04066,0.151188
0.04068,0.147594
0.0407,0.140391
0.04072,0.142672
0.04074,0.141594
0.04076,0.139234
0.04078,0.142797
0.0408,0.140391
0.04082,0.143953
0.04084,0.140406
0.04086,0.133328
0.04088,0.138047
0.0409,0.140406
0.04092,0.132234
0.04094,0.136797
0.04096,0.142766
0.04098,0.139187
0.041,0.139234
0.04102,0.142797
0.04104,0.139187
0.04106,0.142766
0.04108,0.141594
0.0411,0.136875
0.04112,0.136875
0.04114,0.129797
0.04116,0.141594
0.04118,0.140391
0.0412,0.141594
0.04122,0.143953
0.04124,0.139187
0.04126,0.139187
0.04128,0.136625
0.0413,0.146391
0.04132,0.143953
0.04134,0.141594
0.04136,0.139187
0.04138,0.143953
0.0414,0.143984
0.04142,0.143984
0.04144,0.141594
0.04146,0.141594
0.04148,0.141594
0.0415,0.136875
0.04152,0.139187
0.04154,0.139187
0.04156,0.136625
0.04158,0.137625
0.0416,0.135688
0.04162,0.128609
0.04164,0.135688
0.04166,0.136797
0.04168,0.141516
0.0417,0.136875
0.04172,0.138031
0.04174,0.136875
0.04176,0.138031
0.04178,0.141594
0.0418,0.143984
0.04182,0.141594
0.04184,0.134547
0.04186,0.129797
0.04188,0.145188
0.0419,0.139187
0.04192,0.139234
0.04194,0.143984
0.04196,0.136625
0.04198,0.139187
0.042,0.141594
0.04202,0.139187
0.04204,0.134391
0.04206,0.141516
0.04208,0.140297
0.0421,0.139234
0.04212,0.140344
0.04214,0.151266
0.04216,0.140406
0.04218,0.148797
0.0422,0.148797
0.04222,0.136797
0.04224,0.151188
0.04226,0.139187
0.04228,0.142766
0.0423,0.143828
0.04232,0.147594
0.04234,0.132234
0.04236,0.134391
0.04238,0.142797
0.0424,0.134516
0.04242,0.139187
0.04244,0.136797
0.04246,0.138047
0.04248,0.136875
0.0425,0.135719
0.04252,0.140406
0.04254,0.138047
0.04256,0.140344
0.04258,0.143953
0.0426,0.145188
0.04262,0.141516
0.04264,0.143984
0.04266,0.140391
0.04268,0.140391
0.0427,0.139063
0.04272,0.143953
0.04274,0.136797
0.04276,0.123891
0.04278,0.135594
0.0428,0.129797
0.04282,0.137984
0.04284,0.143984
0.04286,0.140406
0.04288,0.140391
0.0429,0.136875
0.04292,0.122078
0.04294,0.143953
0.04296,0.136797
0.04298,0.136875
0.043,0.139234
0.04302,0.147594
0.04304,0.128609
0.04306,0.147594
0.04308,0.143953
0.0431,0.135594
0.04312,0.146391
0.04314,0.145188
0.04316,0.139187
0.04318,0.134547
0.0432,0.136875
0.04322,0.135719
0.04324,0.145188
0.04326,0.147594
0.04328,0.140406
0.0433,0.141516
0.04332,0.145172
0.04334,0.136797
0.04336,0.147594
0.04338,0.146391
0.0434,0.145172
0.04342,0.152391
0.04344,0.143828
0.04346,0.146391
0.04348,0.146391
0.0435,0.151266
0.04352,0.141594
0.04354,0.146391
0.04356,0.145188
0.04358,0.143984
0.0436,0.143984
0.04362,0.143953
0.04364,0.147594
0.04366,0.148672
0.04368,0.145172
0.0437,0.141516
0.04372,0.143625
0.04374,0.139234
0.04376,0.134547
0.04378,0.145188
0.0438,0.143984
0.04382,0.141594
0.04384,0.135594
0.04386,0.140391
0.04388,0.145125
0.0439,0.142766
0.04392,0.141594
0.04394,0.142766
0.04396,0.147609
0.04398,0.139187
0.044,0.133391
0.04402,0.141594
0.04404,0.135688
0.04406,0.154984
0.04408,0.141594
0.0441,0.141516
0.04412,0.139234
0.04414,0.145125
0.04416,0.134547
0.04418,0.143953
0.0442,0.136875
0.04422,0.143953
0.04424,0.141594
0.04426,0.141516
0.04428,0.135688
0.0443,0.142797
0.04432,0.132234
0.04434,0.145188
0.04436,0.138047
0.04438,0.134547
0.0444,0.141594
0.04442,0.141594
0.04444,0.146156
0.04446,0.146391
0.04448,0.149844
0.0445,0.152391
0.04452,0.133391
0.04454,0.132156
0.04456,0.141594
0.04458,0.134547
0.0446,0.139187
0.04462,0.151188
0.04464,0.136797
0.04466,0.140391
0.04468,0.134516
0.0447,0.147484
0.04472,0.145188
0.04474,0.140406
0.04476,0.148828
0.04478,0.136875
0.0448,0.142734
0.04482,0.135719
0.04484,0.136875
0.04486,0.140391
0.04488,0.141516
0.0449,0.133391
0.04492,0.134516
0.04494,0.125266
0.04496,0.134547
0.04498,0.133188
0.045,0.137844
0.04502,0.133328
0.04504,0.139187
0.04506,0.135688
0.04508,0.12875
0.0451,0.136875
0.04512,0.138047
0.04514,0.136797
0.04516,0.139234
0.04518,0.151188
0.0452,0.147594
0.04522,0.139234
0.04524,0.154984
0.04526,0.142734
0.04528,0.139187
0.0453,0.142766
0.04532,0.134516
0.04534,0.136625
0.04536,0.12625
0.04538,0.113984
0.0454,0.112797
0.04542,0.123891
0.04544,0.110391
0.04546,0.119984
0.04548,0.119984
0.0455,0.114453
0.04552,0.112516
0.04554,0.127188
0.04556,0.123891
0.04558,0.128391
0.0456,0.128391
0.04562,0.126438
0.04564,0.12625
0.04566,0.126438
0.04568,0.115187
0.0457,0.133391
0.04572,0.12875
0.04574,0.131984
0.04576,0.137984
0.04578,0.135594
0.0458,0.139234
0.04582,0.137844
0.04584,0.132156
0.04586,0.128391
0.04588,0.133328
0.0459,0.133328
0.04592,0.129797
0.04594,0.141594
0.04596,0.134547
0.04598,0.139187
0.046,0.145172
0.04602,0.147594
0.04604,0.133188
0.04606,0.146391
0.04608,0.138031
0.0461,0.148797
0.04612,0.141594
0.04614,0.147594
0.04616,0.148797
0.04618,0.136797
0.0462,0.140344
0.04622,0.136875
0.04624,0.146156
0.04626,0.145188
0.04628,0.134547
0.0463,0.141594
0.04632,0.133391
0.04634,0.141594
0.04636,0.150047
0.04638,0.141594
0.0464,0.146313
0.04642,0.136875
0.04644,0.141594
0.04646,0.135656
0.04648,0.141594
0.0465,0.134516
0.04652,0.145125
0.04654,0.146156
0.04656,0.145188
0.04658,0.142797
0.0466,0.146391
0.04662,0.136875
0.04664,0.143984
0.04666,0.140391
0.04668,0.143984
0.0467,0.141594
0.04672,0.141594
0.04674,0.139187
0.04676,0.142672
0.04678,0.152484
0.0468,0.146313
0.04682,0.142797
0.04684,0.140344
0.04686,0.146391
0.04688,0.140344
0.0469,0.131078
0.04692,0.136875
0.04694,0.141594
0.04696,0.145172
0.04698,0.136875
0.047,0.140406
0.04702,0.148797
0.04704,0.133328
0.04706,0.145125
0.04708,0.141594
0.0471,0.139187
0.04712,0.148672
0.04714,0.146391
0.04716,0.141594
0.04718,0.141516
0.0472,0.148672
0.04722,0.143953
0.04724,0.142797
0.04726,0.142766
0.04728,0.139187
0.0473,0.143953
0.04732,0.147484
0.04734,0.134547
0.04736,0.141594
0.04738,0.141594
0.0474,0.132234
0.04742,0.143953
0.04744,0.142766
0.04746,0.146313
0.04748,0.141594
0.0475,0.151031
0.04752,0.141594
0.04754,0.146391
0.04756,0.141594
0.04758,0.148672
0.0476,0.143953
0.04762,0.146391
0.04764,0.143984
0.04766,0.139187
0.04768,0.140406
0.0477,0.133375
0.04772,0.146391
0.04774,0.140391
0.04776,0.142766
0.04778,0.143828
0.0478,0.136875
0.04782,0.141594
0.04784,0.143953
0.04786,0.143953
0.04788,0.141594
0.0479,0.143953
0.04792,0.148797
0.04794,0.142766
0.04796,0.147484
0.04798,0.141594
0.048,0.145188
0.04802,0.143953
0.04804,0.139063
0.04806,0.142672
0.04808,0.143828
0.0481,0.136797
0.04812,0.141594
0.04814,0.146391
0.04816,0.141594
0.04818,0.146391
0.0482,0.140344
0.04822,0.136875
0.04824,0.145188
0.04826,0.148672
0.04828,0.141344
0.0483,0.142672
0.04832,0.141594
0.04834,0.136875
0.04836,0.139234
0.04838,0.138047
0.0484,0.132234
0.04842,0.143984
0.04844,0.135719
0.04846,0.146391
0.04848,0.137984
0.0485,0.145125
0.04852,0.138047
0.04854,0.140344
0.04856,0.134547
0.04858,0.141594
0.0486,0.139187
0.04862,0.152391
0.04864,0.134547
0.04866,0.150047
0.04868,0.149844
0.0487,0.143953
0.04872,0.143984
0.04874,0.143953
0.04876,0.145125
0.04878,0.145125
0.0488,0.141594
0.04882,0.139187
0.04884,0.148672
0.04886,0.133375
0.04888,0.129906
0.0489,0.139234
0.04892,0.145125
0.04894,0.130797
0.04896,0.137984
0.04898,0.142594
0.049,0.145188
0.04902,0.141594
0.04904,0.140391
0.04906,0.148797
0.04908,0.143828
0.0491,0.142734
0.04912,0.143984
0.04914,0.141594
0.04916,0.140391
0.04918,0.136875
0.0492,0.136875
0.04922,0.140391
0.04924,0.136875
0.04926,0.148797
0.04928,0.129953
0.0493,0.143984
0.04932,0.146391
0.04934,0.140344
0.04936,0.140406
0.04938,0.148672
0.0494,0.143953
0.04942,0.143828
0.04944,0.146391
0.04946,0.148672
0.04948,0.146391
0.0495,0.142797
0.04952,0.145188
0.04954,0.139234
0.04956,0.141594
0.04958,0.139187
0.0496,0.146391
0.04962,0.147594
0.04964,0.149984
0.04966,0.145125
0.04968,0.140344
0.0497,0.139234
0.04972,0.146313
0.04974,0.147594
0.04976,0.151031
0.04978,0.154578
0.0498,0.144984
0.04982,0.142766
0.04984,0.148672
0.04986,0.153719
0.04988,0.136797
0.0499,0.145188
0.04992,0.143984
0.04994,0.148672
0.04996,0.147484
0.04998,0.147594
0.05,0.141594
0.05002,0.148797
0.05004,0.142766
0.05006,0.139187
0.05008,0.143984
0.0501,0.141594
0.05012,0.151188
0.05014,0.148797
0.05016,0.147594
0.05018,0.142766
0.0502,0.142766
0.05022,0.149984
0.05024,0.145188
0.05026,0.139234
0.05028,0.141594
0.0503,0.143984
0.05032,0.140344
0.05034,0.147547
0.05036,0.148672
0.05038,0.141516
0.0504,0.145188
0.05042,0.138031
0.05044,0.143984
0.05046,0.138031
0.05048,0.139187
0.0505,0.145188
0.05052,0.145188
0.05054,0.142734
0.05056,0.146391
0.05058,0.141594
0.0506,0.142797
0.05062,0.147594
0.05064,0.143984
0.05066,0.153594
0.05068,0.146156
0.0507,0.142797
0.05072,0.141516
0.05074,0.145125
0.05076,0.140391
0.05078,0.140406
0.0508,0.134516
0.05082,0.131984
0.05084,0.131094
0.05086,0.133391
0.05088,0.147547
0.0509,0.145188
0.05092,0.147594
0.05094,0.143953
0.05096,0.146391
0.05098,0.140344
0.051,0.143953
0.05102,0.137984
0.05104,0.141516
0.05106,0.135594
0.05108,0.139187
0.0511,0.146391
0.05112,0.141594
0.05114,0.140391
0.05116,0.147313
0.05118,0.138047
0.0512,0.135688
0.05122,0.139078
0.05124,0.143953
0.05126,0.138031
0.05128,0.140391
0.0513,0.146391
0.05132,0.142766
0.05134,0.133391
0.05136,0.146391
0.05138,0.140391
0.0514,0.135594
0.05142,0.143828
0.05144,0.145188
0.05146,0.139187
0.05148,0.130969
0.0515,0.140406
0.05152,0.141594
0.05154,0.139187
0.05156,0.139187
0.05158,0.127188
0.0516,0.139187
0.05162,0.136875
0.05164,0.131078
0.05166,0.140391
0.05168,0.148797
0.0517,0.132156
0.05172,0.143984
0.05174,0.140406
0.05176,0.146313
0.05178,0.133328
0.0518,0.139187
0.05182,0.129797
0.05184,0.139187
0.05186,0.131984
0.05188,0.126438
0.0519,0.132156
0.05192,0.139234
0.05194,0.139187
0.05196,0.138047
0.05198,0.148672
0.052,0.145078
0.05202,0.145125
0.05204,0.141594
0.05206,0.137984
0.05208,0.142766
0.0521,0.151266
0.05212,0.134391
0.05214,0.139187
0.05216,0.141594
0.05218,0.139234
0.0522,0.135719
0.05222,0.146313
0.05224,0.139187
0.05226,0.140391
0.05228,0.148797
0.0523,0.135594
0.05232,0.143953
0.05234,0.133328
0.05236,0.136875
0.05238,0.146391
0.0524,0.148797
0.05242,0.141594
0.05244,0.138047
0.05246,0.142766
0.05248,0.145188
0.0525,0.140406
0.05252,0.136797
0.05254,0.146391
0.05256,0.148828
0.05258,0.138031
0.0526,0.146391
0.05262,0.139187
0.05264,0.146391
0.05266,0.141594
0.05268,0.140344
0.0527,0.136875
0.05272,0.142797
0.05274,0.145125
0.05276,0.140391
0.05278,0.138031
0.0528,0.151188
0.05282,0.131094
0.05284,0.141594
0.05286,0.146391
0.05288,0.136875
0.0529,0.137984
0.05292,0.145188
0.05294,0.142797
0.05296,0.141594
0.05298,0.133328
0.053,0.135594
0.05302,0.143984
0.05304,0.139187
0.05306,0.134547
0.05308,0.140391
0.0531,0.146391
0.05312,0.135594
0.05314,0.143984
0.05316,0.139187
0.05318,0.137984
0.0532,0.139234
0.05322,0.143984
0.05324,0.139187
0.05326,0.140344
0.05328,0.140406
0.0533,0.145125
0.05332,0.140406
0.05334,0.145188
0.05336,0.146391
0.05338,0.136875
0.0534,0.147609
0.05342,0.147594
0.05344,0.142766
0.05346,0.140406
0.05348,0.146391
0.0535,0.152391
0.05352,0.147484
0.05354,0.141594
0.05356,0.146391
0.05358,0.141594
0.0536,0.132156
0.05362,0.136797
0.05364,0.135719
0.05366,0.146391
0.05368,0.134547
0.0537,0.139234
0.05372,0.138031
0.05374,0.142766
0.05376,0.142797
0.05378,0.140406
0.0538,0.145125
0.05382,0.141594
0.05384,0.146391
0.05386,0.151266
0.05388,0.136875
0.0539,0.147594
0.05392,0.148797
0.05394,0.135594
0.05396,0.143984
0.05398,0.150047
0.054,0.139187
0.05402,0.131984
0.05404,0.139187
0.05406,0.131984
0.05408,0.140391
0.0541,0.141594
0.05412,0.134391
0.05414,0.142766
0.05416,0.141516
0.05418,0.137984
0.0542,0.143984
0.05422,0.142766
0.05424,0.142797
0.05426,0.147594
0.05428,0.147609
0.0543,0.135688
0.05432,0.139187
0.05434,0.145188
0.05436,0.146313
0.05438,0.143953
0.0544,0.145188
0.05442,0.138031
0.05444,0.138031
0.05446,0.146391
0.05448,0.134547
0.0545,0.134547
0.05452,0.135719
0.05454,0.132234
0.05456,0.140391
0.05458,0.139234
0.0546,0.148797
0.05462,0.146391
0.05464,0.153391
0.05466,0.139187
0.05468,0.147484
0.0547,0.145125
0.05472,0.142797
0.05474,0.142797
0.05476,0.137938
0.05478,0.141594
0.0548,0.138031
0.05482,0.136875
0.05484,0.136875
0.05486,0.142797
0.05488,0.147594
0.0549,0.138047
0.05492,0.145172
0.05494,0.139234
0.05496,0.139187
0.05498,0.135594
0.055,0.136875
0.05502,0.136875
0.05504,0.135594
0.05506,0.141594
0.05508,0.134516
0.0551,0.138047
0.05512,0.133328
0.05514,0.137844
0.05516,0.138047
0.05518,0.129906
0.0552,0.138047
0.05522,0.140391
0.05524,0.134516
0.05526,0.138047
0.05528,0.135594
0.0553,0.129797
0.05532,0.141594
0.05534,0.146391
0.05536,0.140391
0.05538,0.142797
0.0554,0.134391
0.05542,0.139187
0.05544,0.140406
0.05546,0.143984
0.05548,0.135594
0.0555,0.133391
0.05552,0.136875
0.05554,0.139234
0.05556,0.135594
0.05558,0.140391
0.0556,0.139187
0.05562,0.145125
0.05564,0.143953
0.05566,0.135688
0.05568,0.145188
0.0557,0.137938
0.05572,0.135719
0.05574,0.145188
0.05576,0.146391
0.05578,0.143953
0.0558,0.146391
0.05582,0.136875
0.05584,0.151266
0.05586,0.142672
0.05588,0.145188
0.0559,0.143828
0.05592,0.133188
0.05594,0.135688
0.05596,0.129906
0.05598,0.130969
0.056,0.140391
0.05602,0.148797
0.05604,0.146313
0.05606,0.148828
0.05608,0.148672
0.0561,0.145125
0.05612,0.143953
0.05614,0.142797
0.05616,0.140391
0.05618,0.140391
0.0562,0.143953
0.05622,0.134547
0.05624,0.141594
0.05626,0.143953
0.05628,0.134516
0.0563,0.140406
0.05632,0.136875
0.05634,0.146391
0.05636,0.142672
0.05638,0.143984
0.0564,0.140219
0.05642,0.148672
0.05644,0.146313
0.05646,0.154578
0.05648,0.141594
0.0565,0.141594
0.05652,0.142672
0.05654,0.145188
0.05656,0.141594
0.05658,0.141594
0.0566,0.135688
0.05662,0.142797
0.05664,0.143984
0.05666,0.129953
0.05668,0.135594
0.0567,0.138047
0.05672,0.133188
0.05674,0.138031
0.05676,0.139234
0.05678,0.131078
0.0568,0.142766
0.05682,0.139234
0.05684,0.138047
0.05686,0.147594
0.05688,0.142766
0.0569,0.145125
0.05692,0.146391
0.05694,0.146391
0.05696,0.136875
0.05698,0.147609
0.057,0.141594
0.05702,0.132156
0.05704,0.143953
0.05706,0.142766
0.05708,0.139234
0.0571,0.134391
0.05712,0.140297
0.05714,0.131984
0.05716,0.135656
0.05718,0.143828
0.0572,0.136875
0.05722,0.141594
0.05724,0.141594
0.05726,0.147594
0.05728,0.141594
0.0573,0.142672
0.05732,0.141594
0.05734,0.141594
0.05736,0.148828
0.05738,0.138047
0.0574,0.139187
0.05742,0.147594
0.05744,0.132234
0.05746,0.148828
0.05748,0.133328
0.0575,0.139187
0.05752,0.132156
0.05754,0.142797
0.05756,0.140391
0.05758,0.136875
0.0576,0.143953
0.05762,0.145125
0.05764,0.142797
0.05766,0.137984
0.05768,0.132156
0.0577,0.136797
0.05772,0.140406
0.05774,0.138047
0.05776,0.136875
0.05778,0.141594
0.0578,0.133328
0.05782,0.141594
0.05784,0.130797
0.05786,0.136875
0.05788,0.134391
0.0579,0.133328
0.05792,0.131094
0.05794,0.136797
0.05796,0.135719
0.05798,0.142766
0.058,0.147484
0.05802,0.141516
0.05804,0.148828
0.05806,0.139234
0.05808,0.134391
0.0581,0.134547
0.05812,0.141594
0.05814,0.137984
0.05816,0.139234
0.05818,0.135719
0.0582,0.128609
0.05822,0.139187
0.05824,0.131984
0.05826,0.131984
0.05828,0.134391
0.0583,0.130797
0.05832,0.130797
0.05834,0.138047
0.05836,0.140391
0.05838,0.126531
0.0584,0.148797
0.05842,0.136875
0.05844,0.143984
0.05846,0.142766
0.05848,0.139234
0.0585,0.136797
0.05852,0.135594
0.05854,0.141594
0.05856,0.142766
0.05858,0.139187
0.0586,0.139187
0.05862,0.142766
0.05864,0.138047
0.05866,0.140391
0.05868,0.140391
0.0587,0.147609
0.05872,0.140406
0.05874,0.146156
0.05876,0.136875
0.05878,0.144766
0.0588,0.146313
0.05882,0.146391
0.05884,0.135656
0.05886,0.142766
0.05888,0.143953
0.0589,0.148672
0.05892,0.142484
0.05894,0.149844
0.05896,0.143984
0.05898,0.142766
0.059,0.152391
0.05902,0.139187
0.05904,0.140344
0.05906,0.143953
0.05908,0.136875
0.0591,0.142766
0.05912,0.152484
0.05914,0.138047
0.05916,0.149984
0.05918,0.140344
0.0592,0.138047
0.05922,0.147594
0.05924,0.136875
0.05926,0.139187
0.05928,0.141594
0.0593,0.142797
0.05932,0.143953
0.05934,0.139234
0.05936,0.143984
0.05938,0.140391
0.0594,0.148797
0.05942,0.143984
0.05944,0.148797
0.05946,0.141594
0.05948,0.149984
0.0595,0.136797
0.05952,0.146313
0.05954,0.145188
0.05956,0.142672
0.05958,0.143625
0.0596,0.155984
0.05962,0.134547
0.05964,0.149844
0.05966,0.15575
0.05968,0.139187
0.0597,0.135719
0.05972,0.147594
0.05974,0.143953
0.05976,0.143984
0.05978,0.155984
0.0598,0.146391
0.05982,0.148828
0.05984,0.152391
0.05986,0.146391
0.05988,0.152219
0.0599,0.140297
0.05992,0.141594
0.05994,0.139187
0.05996,0.136875
0.05998,0.141594
0.06,0.136875
0.06002,0.139187
0.06004,0.139234
0.06006,0.143953
0.06008,0.136797
0.0601,0.138031
0.06012,0.139187
0.06014,0.134516
0.06016,0.142766
0.06018,0.146313
0.0602,0.145125
0.06022,0.146313
0.06024,0.142797
0.06026,0.142672
0.06028,0.141516
0.0603,0.151188
0.06032,0.149984
0.06034,0.140391
0.06036,0.135688
0.06038,0.134547
0.0604,0.148797
0.06042,0.139234
0.06044,0.139187
0.06046,0.142797
0.06048,0.136875
0.0605,0.133328
0.06052,0.128609
0.06054,0.121531
0.06056,0.130531
0.06058,0.127188
0.0606,0.125984
0.06062,0.125266
0.06064,0.121188
0.06066,0.132672
0.06068,0.12625
0.0607,0.126438
0.06072,0.123594
0.06074,0.133375
0.06076,0.123891
0.06078,0.133188
0.0608,0.131984
0.06082,0.130969
0.06084,0.124797
0.06086,0.135688
0.06088,0.129594
0.0609,0.123891
0.06092,0.133188
0.06094,0.143953
0.06096,0.136797
0.06098,0.142797
0.061,0.141594
0.06102,0.139187
0.06104,0.142766
0.06106,0.139187
0.06108,0.146391
0.0611,0.139187
0.06112,0.138031
0.06114,0.141594
0.06116,0.145188
0.06118,0.139187
0.0612,0.139187
0.06122,0.143984
0.06124,0.138047
0.06126,0.140391
0.06128,0.135594
0.0613,0.143828
0.06132,0.139234
0.06134,0.141594
0.06136,0.143984
0.06138,0.143953
0.0614,0.131078
0.06142,0.147594
0.06144,0.139187
0.06146,0.141594
0.06148,0.143984
0.0615,0.139187
0.06152,0.138047
0.06154,0.134391
0.06156,0.136875
0.06158,0.136797
0.0616,0.134391
0.06162,0.142797
0.06164,0.141594
0.06166,0.134516
0.06168,0.138047
0.0617,0.146313
0.06172,0.142766
0.06174,0.136797
0.06176,0.143984
0.06178,0.141594
0.0618,0.142766
0.06182,0.139234
0.06184,0.134547
0.06186,0.140391
0.06188,0.137984
0.0619,0.134516
0.06192,0.133328
0.06194,0.135719
0.06196,0.136797
0.06198,0.139187
0.062,0.139187
0.06202,0.125984
0.06204,0.136875
0.06206,0.139234
0.06208,0.138047
0.0621,0.142766
0.06212,0.136875
0.06214,0.139187
0.06216,0.137984
0.06218,0.145188
0.0622,0.141594
0.06222,0.136875
0.06224,0.140391
0.06226,0.140344
0.06228,0.143953
0.0623,0.138047
0.06232,0.146391
0.06234,0.140344
0.06236,0.139078
0.06238,0.139187
0.0624,0.141594
0.06242,0.139234
0.06244,0.137984
0.06246,0.139187
0.06248,0.142672
0.0625,0.150031
0.06252,0.139187
0.06254,0.141594
0.06256,0.137984
0.06258,0.139187
0.0626,0.143828
0.06262,0.142797
0.06264,0.140406
0.06266,0.141594
0.06268,0.142672
0.0627,0.142672
0.06272,0.135656
0.06274,0.145125
0.06276,0.141594
0.06278,0.142797
0.0628,0.135688
0.06282,0.132156
0.06284,0.142797
0.06286,0.146313
0.06288,0.147484
0.0629,0.140391
0.06292,0.153719
0.06294,0.143984
0.06296,0.145172
0.06298,0.141594
0.063,0.141516
0.06302,0.143984
0.06304,0.136875
0.06306,0.152391
0.06308,0.138047
0.0631,0.142766
0.06312,0.141594
0.06314,0.132234
0.06316,0.145125
0.06318,0.140344
0.0632,0.142766
0.06322,0.143953
0.06324,0.143953
0.06326,0.152484
0.06328,0.148672
0.0633,0.139187
0.06332,0.134391
0.06334,0.142766
0.06336,0.143953
0.06338,0.153719
0.0634,0.141594
0.06342,0.143953
0.06344,0.140391
0.06346,0.139234
0.06348,0.148797
0.0635,0.143984
0.06352,0.140219
0.06354,0.146313
0.06356,0.146313
0.06358,0.145172
0.0636,0.143984
0.06362,0.142797
0.06364,0.143953
0.06366,0.143953
0.06368,0.141594
0.0637,0.141516
0.06372,0.147594
0.06374,0.139187
0.06376,0.146313
0.06378,0.131984
0.0638,0.139234
0.06382,0.136875
0.06384,0.137984
0.06386,0.139234
0.06388,0.149844
0.0639,0.148672
0.06392,0.151188
0.06394,0.147484
0.06396,0.146156
0.06398,0.147594
0.064,0.147594
0.06402,0.141344
0.06404,0.139078
0.06406,0.141594
0.06408,0.138047
0.0641,0.143984
0.06412,0.132234
0.06414,0.134391
0.06416,0.146391
0.06418,0.146313
0.0642,0.140391
0.06422,0.143984
0.06424,0.140344
0.06426,0.143984
0.06428,0.140344
0.0643,0.141594
0.06432,0.131031
0.06434,0.148672
0.06436,0.141594
0.06438,0.143984
0.0644,0.146391
0.06442,0.138047
0.06444,0.134516
0.06446,0.142766
0.06448,0.140391
0.0645,0.139187
0.06452,0.136797
0.06454,0.146156
0.06456,0.141594
0.06458,0.140344
0.0646,0.151188
0.06462,0.149844
0.06464,0.153719
0.06466,0.140219
0.06468,0.150047
0.0647,0.143625
0.06472,0.146156
0.06474,0.142766
0.06476,0.146391
0.06478,0.140406
0.0648,0.138031
0.06482,0.142797
0.06484,0.148828
0.06486,0.134547
0.06488,0.135719
0.0649,0.147594
0.06492,0.140344
0.06494,0.147594
0.06496,0.146391
0.06498,0.140344
0.065,0.145188
0.06502,0.150047
0.06504,0.140391
0.06506,0.146391
0.06508,0.141516
0.0651,0.145125
0.06512,0.142766
0.06514,0.139234
0.06516,0.148828
0.06518,0.143953
0.0652,0.137984
0.06522,0.138047
0.06524,0.143984
0.06526,0.135594
0.06528,0.136875
0.0653,0.145188
0.06532,0.139187
0.06534,0.135594
0.06536,0.146391
0.06538,0.136875
0.0654,0.142797
0.06542,0.143984
0.06544,0.141594
0.06546,0.147609
0.06548,0.139234
0.0655,0.129906
0.06552,0.135688
0.06554,0.136875
0.06556,0.130969
0.06558,0.131094
0.0656,0.138031
0.06562,0.136797
0.06564,0.138047
0.06566,0.145078
0.06568,0.141594
0.0657,0.143953
0.06572,0.151266
0.06574,0.141516
0.06576,0.136875
0.06578,0.139234
0.0658,0.146391
0.06582,0.147594
0.06584,0.148797
0.06586,0.148797
0.06588,0.142672
0.0659,0.141594
0.06592,0.134516
0.06594,0.134547
0.06596,0.146391
0.06598,0.136797
0.066,0.139187
0.06602,0.137938
0.06604,0.147484
0.06606,0.138031
0.06608,0.136797
0.0661,0.148672
0.06612,0.143984
0.06614,0.143984
0.06616,0.141594
0.06618,0.145188
0.0662,0.147609
0.06622,0.136875
0.06624,0.152484
0.06626,0.147313
0.06628,0.148797
0.0663,0.140344
0.06632,0.143984
0.06634,0.143953
0.06636,0.145188
0.06638,0.141594
0.0664,0.148797
0.06642,0.139234
0.06644,0.142797
0.06646,0.146391
0.06648,0.145188
0.0665,0.145188
0.06652,0.143984
0.06654,0.142766
0.06656,0.140344
0.06658,0.144984
0.0666,0.139234
0.06662,0.140391
0.06664,0.143625
0.06666,0.135594
0.06668,0.131094
0.0667,0.134547
0.06672,0.141516
0.06674,0.142797
0.06676,0.133188
0.06678,0.137984
0.0668,0.133188
0.06682,0.136875
0.06684,0.136875
0.06686,0.140391
0.06688,0.146313
0.0669,0.143984
0.06692,0.143984
0.06694,0.146391
0.06696,0.151031
0.06698,0.146391
0.067,0.138047
0.06702,0.142797
0.06704,0.142797
0.06706,0.149625
0.06708,0.141516
0.0671,0.132156
0.06712,0.138047
0.06714,0.140406
0.06716,0.137984
0.06718,0.136875
0.0672,0.139187
0.06722,0.136797
0.06724,0.147594
0.06726,0.140391
0.06728,0.132156
0.0673,0.139187
0.06732,0.143984
0.06734,0.140344
0.06736,0.145188
0.06738,0.145188
0.0674,0.143953
0.06742,0.136875
0.06744,0.137984
0.06746,0.139187
0.06748,0.134547
0.0675,0.141594
0.06752,0.143984
0.06754,0.140391
0.06756,0.140391
0.06758,0.141594
0.0676,0.153719
0.06762,0.139187
0.06764,0.137984
0.06766,0.148797
0.06768,0.143984
0.0677,0.140391
0.06772,0.143953
0.06774,0.139234
0.06776,0.136875
0.06778,0.143984
0.0678,0.139187
0.06782,0.136875
0.06784,0.148828
0.06786,0.138031
0.06788,0.139234
0.0679,0.145188
0.06792,0.141594
0.06794,0.147609
0.06796,0.147594
0.06798,0.148797
0.068,0.148672
0.06802,0.145188
0.06804,0.142766
0.06806,0.145125
0.06808,0.141516
0.0681,0.134391
0.06812,0.143953
0.06814,0.142766
0.06816,0.135594
0.06818,0.143984
0.0682,0.139187
0.06822,0.141594
0.06824,0.131094
0.06826,0.139234
0.06828,0.12875
0.0683,0.136875
0.06832,0.134516
0.06834,0.143984
0.06836,0.142797
0.06838,0.145188
0.0684,0.141594
0.06842,0.145188
0.06844,0.143984
0.06846,0.139063
0.06848,0.145188
0.0685,0.135719
0.06852,0.139187
0.06854,0.135688
0.06856,0.145125
0.06858,0.145125
0.0686,0.142734
0.06862,0.146313
0.06864,0.143984
0.06866,0.133391
0.06868,0.139187
0.0687,0.152391
0.06872,0.141594
0.06874,0.148828
0.06876,0.149844
0.06878,0.143984
0.0688,0.146391
0.06882,0.140344
0.06884,0.150047
0.06886,0.146313
0.06888,0.139187
0.0689,0.138047
0.06892,0.139187
0.06894,0.132156
0.06896,0.134516
0.06898,0.146313
0.069,0.142766
0.06902,0.136875
0.06904,0.135688
0.06906,0.146313
0.06908,0.139234
0.0691,0.138047
0.06912,0.151188
0.06914,0.151266
0.06916,0.142766
0.06918,0.143984
0.0692,0.147594
0.06922,0.141594
0.06924,0.135594
0.06926,0.141594
0.06928,0.140391
0.0693,0.143984
0.06932,0.139234
0.06934,0.134391
0.06936,0.140406
0.06938,0.141594
0.0694,0.136797
0.06942,0.138047
0.06944,0.141594
0.06946,0.133391
0.06948,0.153391
0.0695,0.139187
0.06952,0.149984
0.06954,0.145125
0.06956,0.142766
0.06958,0.148797
0.0696,0.140391
0.06962,0.149984
0.06964,0.141594
0.06966,0.139187
0.06968,0.141594
0.0697,0.12625
0.06972,0.140406
0.06974,0.139234
0.06976,0.134391
0.06978,0.140406
0.0698,0.145125
0.06982,0.154937
0.06984,0.145125
0.06986,0.145188
0.06988,0.139063
0.0699,0.142766
0.06992,0.149984
0.06994,0.141594
0.06996,0.15375
0.06998,0.148469
0.07,0.141516
0.07002,0.142672
0.07004,0.147594
0.07006,0.148672
0.07008,0.138047
0.0701,0.141594
0.07012,0.141594
0.07014,0.141594
0.07016,0.139234
0.07018,0.136875
0.0702,0.145125
0.07022,0.135688
0.07024,0.143953
0.07026,0.143984
0.07028,0.139187
0.0703,0.139234
0.07032,0.142734
0.07034,0.145188
0.07036,0.148797
0.07038,0.153719
0.0704,0.137984
0.07042,0.140391
0.07044,0.147609
0.07046,0.134516
0.07048,0.151266
0.0705,0.140391
0.07052,0.133328
0.07054,0.137984
0.07056,0.132234
0.07058,0.134391
0.0706,0.138031
0.07062,0.141594
0.07064,0.139187
0.07066,0.139234
0.07068,0.134516
0.0707,0.133328
0.07072,0.135688
0.07074,0.147594
0.07076,0.142797
0.07078,0.141594
0.0708,0.152391
0.07082,0.133391
0.07084,0.145125
0.07086,0.146391
0.07088,0.142797
0.0709,0.134547
0.07092,0.135719
0.07094,0.142766
0.07096,0.136797
0.07098,0.152484
0.071,0.135688
0.07102,0.142766
0.07104,0.143953
0.07106,0.140344
0.07108,0.148828
0.0711,0.143984
0.07112,0.142734
0.07114,0.141594
0.07116,0.143828
0.07118,0.142797
0.0712,0.136875
0.07122,0.143984
0.07124,0.140391
0.07126,0.140391
0.07128,0.145188
0.0713,0.139187
0.07132,0.143984
0.07134,0.145078
0.07136,0.139187
0.07138,0.142766
0.0714,0.133328
0.07142,0.148672
0.07144,0.139187
0.07146,0.140406
0.07148,0.140406
0.0715,0.143984
0.07152,0.147484
0.07154,0.151031
0.07156,0.150047
0.07158,0.143984
0.0716,0.142797
0.07162,0.141594
0.07164,0.142797
0.07166,0.136875
0.07168,0.142797
0.0717,0.136797
0.07172,0.147594
0.07174,0.143984
0.07176,0.142797
0.07178,0.139234
0.0718,0.139187
0.07182,0.135656
0.07184,0.148797
0.07186,0.145125
0.07188,0.136797
0.0719,0.140406
0.07192,0.146391
0.07194,0.139187
0.07196,0.134547
0.07198,0.131078
0.072,0.137984
0.07202,0.12625
0.07204,0.135719
0.07206,0.140391
0.07208,0.139234
0.0721,0.133328
0.07212,0.134391
0.07214,0.139187
0.07216,0.134516
0.07218,0.136875
0.0722,0.140344
0.07222,0.147547
0.07224,0.135594
0.07226,0.146391
0.07228,0.147594
0.0723,0.146391
0.07232,0.133328
0.07234,0.139234
0.07236,0.140406
0.07238,0.135688
0.0724,0.146391
0.07242,0.134516
0.07244,0.139187
0.07246,0.145188
0.07248,0.142766
0.0725,0.143828
0.07252,0.140406
0.07254,0.140344
0.07256,0.147484
0.07258,0.140344
0.0726,0.139234
0.07262,0.140219
0.07264,0.141594
0.07266,0.139187
0.07268,0.140391
0.0727,0.145125
0.07272,0.139234
0.07274,0.148797
0.07276,0.141594
0.07278,0.135688
0.0728,0.138047
0.07282,0.139187
0.07284,0.133328
0.07286,0.142797
0.07288,0.137844
0.0729,0.136875
0.07292,0.146391
0.07294,0.131984
0.07296,0.145172
0.07298,0.148797
0.073,0.136875
0.07302,0.135594
0.07304,0.128609
0.07306,0.139234
0.07308,0.146391
0.0731,0.134547
0.07312,0.133188
0.07314,0.143828
0.07316,0.145125
0.07318,0.139187
0.0732,0.142766
0.07322,0.141594
0.07324,0.134391
0.07326,0.138047
0.07328,0.143984
0.0733,0.143828
0.07332,0.135688
0.07334,0.142766
0.07336,0.129797
0.07338,0.138047
0.0734,0.151188
0.07342,0.133391
0.07344,0.138047
0.07346,0.141594
0.07348,0.143984
0.0735,0.138031
0.07352,0.148672
0.07354,0.139234
0.07356,0.140391
0.07358,0.143953
0.0736,0.145125
0.07362,0.139234
0.07364,0.143984
0.07366,0.141594
0.07368,0.140391
0.0737,0.138047
0.07372,0.139187
0.07374,0.145188
0.07376,0.143953
0.07378,0.143953
0.0738,0.140406
0.07382,0.147484
0.07384,0.139187
0.07386,0.143953
0.07388,0.141594
0.0739,0.145188
0.07392,0.151188
0.07394,0.140344
0.07396,0.147484
0.07398,0.142797
0.074,0.141594
0.07402,0.138047
0.07404,0.143984
0.07406,0.134516
0.07408,0.136875
0.0741,0.134391
0.07412,0.135594
0.07414,0.139187
0.07416,0.151266
0.07418,0.128609
0.0742,0.132156
0.07422,0.140406
0.07424,0.141594
0.07426,0.143984
0.07428,0.148672
0.0743,0.140391
0.07432,0.145188
0.07434,0.132156
0.07436,0.145188
0.07438,0.145172
0.0744,0.145125
0.07442,0.143984
0.07444,0.137844
0.07446,0.145188
0.07448,0.136875
0.0745,0.135594
0.07452,0.142797
0.07454,0.137984
0.07456,0.138031
0.07458,0.141594
0.0746,0.136797
0.07462,0.141594
0.07464,0.140391
0.07466,0.142797
0.07468,0.148672
0.0747,0.143984
0.07472,0.140391
0.07474,0.146391
0.07476,0.147484
0.07478,0.140406
0.0748,0.141594
0.07482,0.141594
0.07484,0.141594
0.07486,0.136875
0.07488,0.134516
0.0749,0.146391
0.07492,0.153391
0.07494,0.145188
0.07496,0.146391
0.07498,0.147484
0.075,0.145188
0.07502,0.147594
0.07504,0.143984
0.07506,0.136875
0.07508,0.141594
0.0751,0.135688
0.07512,0.142797
0.07514,0.139234
0.07516,0.142672
0.07518,0.139187
0.0752,0.139187
0.07522,0.133328
0.07524,0.130797
0.07526,0.134516
0.07528,0.139187
0.0753,0.146391
0.07532,0.151188
0.07534,0.148797
0.07536,0.143984
0.07538,0.140391
0.0754,0.142797
0.07542,0.13175
0.07544,0.142797
0.07546,0.144984
0.07548,0.150047
0.0755,0.136797
0.07552,0.136875
0.07554,0.141594
0.07556,0.149984
0.07558,0.142766
0.0756,0.141594
0.07562,0.143984
0.07564,0.142797
0.07566,0.131984
0.07568,0.137984
0.0757,0.134547
0.07572,0.122953
0.07574,0.120344
0.07576,0.117984
0.07578,0.127438
0.0758,0.126875
0.07582,0.125984
0.07584,0.128391
0.07586,0.123891
0.07588,0.125266
0.0759,0.137844
0.07592,0.128609
0.07594,0.130969
0.07596,0.135594
0.07598,0.132234
0.076,0.129906
0.07602,0.133188
0.07604,0.136797
0.07606,0.134516
0.07608,0.134391
0.0761,0.143984
0.07612,0.145125
0.07614,0.141594
0.07616,0.142672
0.07618,0.139234
0.0762,0.133391
0.07622,0.140406
0.07624,0.141594
0.07626,0.136797
0.07628,0.136875
0.0763,0.136875
0.07632,0.131078
0.07634,0.139063
0.07636,0.145188
0.07638,0.140391
0.0764,0.148797
0.07642,0.145188
0.07644,0.145188
0.07646,0.136875
0.07648,0.146391
0.0765,0.149984
0.07652,0.148797
0.07654,0.140406
0.07656,0.142766
0.07658,0.142672
0.0766,0.148672
0.07662,0.146391
0.07664,0.151188
0.07666,0.147484
0.07668,0.142797
0.0767,0.141594
0.07672,0.146391
0.07674,0.142797
0.07676,0.135594
0.07678,0.134547
0.0768,0.146391
0.07682,0.143984
0.07684,0.145188
0.07686,0.147484
0.07688,0.135594
0.0769,0.151188
0.07692,0.141594
0.07694,0.139187
0.07696,0.141516
0.07698,0.145125
0.077,0.140344
0.07702,0.142797
0.07704,0.148672
0.07706,0.140391
0.07708,0.140297
0.0771,0.129953
0.07712,0.136797
0.07714,0.136875
0.07716,0.141594
0.07718,0.139187
0.0772,0.148797
0.07722,0.140406
0.07724,0.140406
0.07726,0.150031
0.07728,0.147594
0.0773,0.141594
0.07732,0.146391
0.07734,0.145125
0.07736,0.134516
0.07738,0.143828
0.0774,0.140406
0.07742,0.145188
0.07744,0.143984
0.07746,0.146391
0.07748,0.136875
0.0775,0.143984
0.07752,0.152391
0.07754,0.141594
0.07756,0.143984
0.07758,0.152391
0.0776,0.151188
0.07762,0.145188
0.07764,0.147594
0.07766,0.145125
0.07768,0.147609
0.0777,0.145188
0.07772,0.142766
0.07774,0.142766
0.07776,0.138047
0.07778,0.153594
0.0778,0.141594
0.07782,0.139187
0.07784,0.141594
0.07786,0.139187
0.07788,0.143984
0.0779,0.141516
0.07792,0.147594
0.07794,0.145125
0.07796,0.133328
0.07798,0.146313
0.078,0.148797
0.07802,0.148672
0.07804,0.142797
0.07806,0.141594
0.07808,0.141594
0.0781,0.143953
0.07812,0.133328
0.07814,0.135656
0.07816,0.141516
0.07818,0.140406
0.0782,0.145188
0.07822,0.143953
0.07824,0.141594
0.07826,0.148797
0.07828,0.147609
0.0783,0.140391
0.07832,0.135688
0.07834,0.145125
0.07836,0.132234
0.07838,0.146391
0.0784,0.148797
0.07842,0.136875
0.07844,0.143953
0.07846,0.143984
0.07848,0.148797
0.0785,0.146391
0.07852,0.145125
0.07854,0.135594
0.07856,0.145125
0.07858,0.141516
0.0786,0.145188
0.07862,0.141594
0.07864,0.148797
0.07866,0.141594
0.07868,0.138047
0.0787,0.142766
0.07872,0.142797
0.07874,0.137984
0.07876,0.141594
0.07878,0.138047
0.0788,0.139063
0.07882,0.147594
0.07884,0.136875
0.07886,0.136875
0.07888,0.139187
0.0789,0.135594
0.07892,0.143953
0.07894,0.139234
0.07896,0.134516
0.07898,0.138047
0.079,0.141594
0.07902,0.145188
0.07904,0.141594
0.07906,0.135688
0.07908,0.141516
0.0791,0.142797
0.07912,0.135719
0.07914,0.146391
0.07916,0.145125
0.07918,0.142766
0.0792,0.145188
0.07922,0.141594
0.07924,0.132156
0.07926,0.140109
0.07928,0.139187
0.0793,0.141516
0.07932,0.138047
0.07934,0.135594
0.07936,0.12875
0.07938,0.140344
0.0794,0.148797
0.07942,0.143984
0.07944,0.140406
0.07946,0.144984
0.07948,0.141594
0.0795,0.141516
0.07952,0.145188
0.07954,0.132156
0.07956,0.136875
0.07958,0.147594
0.0796,0.140391
0.07962,0.136797
0.07964,0.146391
0.07966,0.143984
0.07968,0.132156
0.0797,0.135688
0.07972,0.147594
0.07974,0.143625
0.07976,0.145125
0.07978,0.146313
0.0798,0.157188
0.07982,0.146156
0.07984,0.131078
0.07986,0.141594
0.07988,0.139234
0.0799,0.140219
0.07992,0.141594
0.07994,0.147594
0.07996,0.139234
0.07998,0.140344
0.08,0.148797
0.08002,0.141516
0.08004,0.143984
0.08006,0.139234
0.08008,0.142672
0.0801,0.147609
0.08012,0.142766
0.08014,0.143984
0.08016,0.144984
0.08018,0.153391
0.0802,0.141594
0.08022,0.143984
0.08024,0.151188
0.08026,0.146156
0.08028,0.136797
0.0803,0.147594
0.08032,0.149984
0.08034,0.138047
0.08036,0.136875
0.08038,0.135688
0.0804,0.145125
0.08042,0.133328
0.08044,0.140297
0.08046,0.135688
0.08048,0.125984
0.0805,0.140406
0.08052,0.136797
0.08054,0.126438
0.08056,0.139187
0.08058,0.148828
0.0806,0.136875
0.08062,0.140391
0.08064,0.145172
0.08066,0.140406
0.08068,0.143953
0.0807,0.140406
0.08072,0.128391
0.08074,0.146391
0.08076,0.141594
0.08078,0.133188
0.0808,0.140406
0.08082,0.139187
0.08084,0.132156
0.08086,0.141516
0.08088,0.142766
0.0809,0.137984
0.08092,0.141594
0.08094,0.146391
0.08096,0.139234
0.08098,0.147594
0.081,0.151188
0.08102,0.147594
0.08104,0.141594
0.08106,0.146156
0.08108,0.148797
0.0811,0.140391
0.08112,0.139234
0.08114,0.139187
0.08116,0.127594
0.08118,0.147594
0.0812,0.136875
0.08122,0.145125
0.08124,0.145125
0.08126,0.143828
0.08128,0.151266
0.0813,0.147594
0.08132,0.140391
0.08134,0.141516
0.08136,0.138047
0.08138,0.141594
0.0814,0.141594
0.08142,0.140406
0.08144,0.140406
0.08146,0.139234
0.08148,0.133328
0.0815,0.145125
0.08152,0.143953
0.08154,0.142766
0.08156,0.143984
0.08158,0.139187
0.0816,0.139187
0.08162,0.145188
0.08164,0.148828
0.08166,0.149844
0.08168,0.147594
0.0817,0.149984
0.08172,0.140406
0.08174,0.145188
0.08176,0.142766
0.08178,0.140344
0.0818,0.146391
0.08182,0.146391
0.08184,0.147594
0.08186,0.136875
0.08188,0.143953
0.0819,0.135688
0.08192,0.141594
0.08194,0.133375
0.08196,0.130797
0.08198,0.129797
0.082,0.142797
0.08202,0.141594
0.08204,0.132156
0.08206,0.142672
0.08208,0.148797
0.0821,0.133375
0.08212,0.145188
0.08214,0.145188
0.08216,0.140406
0.08218,0.141594
0.0822,0.139187
0.08222,0.143984
0.08224,0.141594
0.08226,0.142766
0.08228,0.140406
0.0823,0.134516
0.08232,0.131984
0.08234,0.145125
0.08236,0.140406
0.08238,0.142734
0.0824,0.140406
0.08242,0.140391
0.08244,0.138031
0.08246,0.145125
0.08248,0.141594
0.0825,0.145188
0.08252,0.137938
0.08254,0.145188
0.08256,0.143984
0.08258,0.146313
0.0826,0.140406
0.08262,0.142797
0.08264,0.138047
0.08266,0.145188
0.08268,0.142734
0.0827,0.141516
0.08272,0.139234
0.08274,0.143953
0.08276,0.142766
0.08278,0.148797
0.0828,0.139234
0.08282,0.146391
0.08284,0.143953
0.08286,0.143984
0.08288,0.149984
0.0829,0.145125
0.08292,0.148797
0.08294,0.132234
0.08296,0.139187
0.08298,0.142672
0.083,0.143828
0.08302,0.141594
0.08304,0.139187
0.08306,0.147594
0.08308,0.129906
0.0831,0.148797
0.08312,0.143984
0.08314,0.142766
0.08316,0.139187
0.08318,0.149844
0.0832,0.139234
0.08322,0.146391
0.08324,0.141594
0.08326,0.139187
0.08328,0.140406
0.0833,0.146391
0.08332,0.136875
0.08334,0.140344
0.08336,0.136875
0.08338,0.145172
0.0834,0.139234
0.08342,0.145125
0.08344,0.138047
0.08346,0.146391
0.08348,0.143984
0.0835,0.136875
0.08352,0.145188
0.08354,0.146313
0.08356,0.134391
0.08358,0.151266
0.0836,0.147484
0.08362,0.141594
0.08364,0.145125
0.08366,0.147594
0.08368,0.143953
0.0837,0.145125
0.08372,0.153391
0.08374,0.141594
0.08376,0.145188
0.08378,0.142766
0.0838,0.145125
0.08382,0.151188
0.08384,0.142672
0.08386,0.143953
0.08388,0.138047
0.0839,0.145125
0.08392,0.142766
0.08394,0.140391
0.08396,0.143984
0.08398,0.138047
0.084,0.140297
0.08402,0.136875
0.08404,0.133328
0.08406,0.152391
0.08408,0.140344
0.0841,0.143984
0.08412,0.135719
0.08414,0.136797
0.08416,0.143953
0.08418,0.146391
0.0842,0.138047
0.08422,0.145188
0.08424,0.142797
0.08426,0.139187
0.08428,0.140391
0.0843,0.143953
0.08432,0.136875
0.08434,0.140406
0.08436,0.141594
0.08438,0.140391
0.0844,0.140406
0.08442,0.130969
0.08444,0.136875
0.08446,0.141594
0.08448,0.145188
0.0845,0.140219
0.08452,0.142766
0.08454,0.150047
0.08456,0.136797
0.08458,0.146313
0.0846,0.148672
0.08462,0.142766
0.08464,0.145125
0.08466,0.141594
0.08468,0.143953
0.0847,0.153719
0.08472,0.143984
0.08474,0.147594
0.08476,0.146391
0.08478,0.148828
0.0848,0.129797
0.08482,0.139187
0.08484,0.142672
0.08486,0.133328
0.08488,0.134516
0.0849,0.146391
0.08492,0.129797
0.08494,0.139234
0.08496,0.151188
0.08498,0.148672
0.085,0.138047
0.08502,0.146313
0.08504,0.143953
0.08506,0.148672
0.08508,0.149984
0.0851,0.146391
0.08512,0.148828
0.08514,0.135688
0.08516,0.139187
0.08518,0.146313
0.0852,0.150047
0.08522,0.140391
0.08524,0.148797
0.08526,0.129906
0.08528,0.136875
0.0853,0.141594
0.08532,0.136875
0.08534,0.142766
0.08536,0.142797
0.08538,0.140391
0.0854,0.136875
0.08542,0.139234
0.08544,0.133188
0.08546,0.137984
0.08548,0.141594
0.0855,0.141594
0.08552,0.134547
0.08554,0.146391
0.08556,0.139234
0.08558,0.136797
0.0856,0.139187
0.08562,0.134391
0.08564,0.139187
0.08566,0.136797
0.08568,0.128609
0.0857,0.132234
0.08572,0.133188
0.08574,0.142797
0.08576,0.142766
0.08578,0.134516
0.0858,0.139187
0.08582,0.133328
0.08584,0.140406
0.08586,0.139187
0.08588,0.143984
0.0859,0.145188
0.08592,0.142797
0.08594,0.141516
0.08596,0.139187
0.08598,0.136797
0.086,0.141594
0.08602,0.139234
0.08604,0.136797
0.08606,0.138047
0.08608,0.141594
0.0861,0.136875
0.08612,0.142766
0.08614,0.145125
0.08616,0.141594
0.08618,0.147594
0.0862,0.151188
0.08622,0.136875
0.08624,0.149984
0.08626,0.147594
0.08628,0.136875
0.0863,0.140344
0.08632,0.151188
0.08634,0.145188
0.08636,0.148828
0.08638,0.143984
0.0864,0.133391
0.08642,0.142797
0.08644,0.139187
0.08646,0.151031
0.08648,0.141344
0.0865,0.141594
0.08652,0.151188
0.08654,0.146313
0.08656,0.151188
0.08658,0.146391
0.0866,0.15375
0.08662,0.135719
0.08664,0.147484
0.08666,0.146313
0.08668,0.143828
0.0867,0.154937
0.08672,0.142797
0.08674,0.140406
0.08676,0.146313
0.08678,0.148797
0.0868,0.151188
0.08682,0.145125
0.08684,0.148672
0.08686,0.134516
0.08688,0.146156
0.0869,0.149844
0.08692,0.141516
0.08694,0.147484
0.08696,0.151188
0.08698,0.143984
0.087,0.140344
0.08702,0.141594
0.08704,0.143984
0.08706,0.148797
0.08708,0.140391
0.0871,0.146313
0.08712,0.147594
0.08714,0.142672
0.08716,0.145188
0.08718,0.145188
0.0872,0.143984
0.08722,0.136875
0.08724,0.142766
0.08726,0.155984
0.08728,0.139187
0.0873,0.139187
0.08732,0.148797
0.08734,0.142797
0.08736,0.140406
0.08738,0.143953
0.0874,0.143984
0.08742,0.142797
0.08744,0.133188
0.08746,0.138047
0.08748,0.136797
0.0875,0.138047
0.08752,0.138047
0.08754,0.136875
0.08756,0.147609
0.08758,0.146391
0.0876,0.145172
0.08762,0.143984
0.08764,0.136797
0.08766,0.145125
0.08768,0.143984
0.0877,0.136797
0.08772,0.136875
0.08774,0.132234
0.08776,0.143953
0.08778,0.141594
0.0878,0.138047
0.08782,0.139234
0.08784,0.143984
0.08786,0.134516
0.08788,0.136875
0.0879,0.141516
0.08792,0.135594
0.08794,0.143984
0.08796,0.146391
0.08798,0.136797
0.088,0.136875
0.08802,0.143984
0.08804,0.135594
0.08806,0.142797
0.08808,0.130969
0.0881,0.141594
0.08812,0.135719
0.08814,0.142797
0.08816,0.132969
0.08818,0.143953
0.0882,0.139187
0.08822,0.127188


==> csvFile2.csv <==
x,y
0.015,0.140391
0.015,0.145078
0.015,0.152094
0.015,0.129797
0.015,0.156766
0.015,0.147547
0.015,0.161828
0.015,0.138047
0.015,0.141594
0.0151,0.142797
0.0151,0.128516
0.0151,0.132156
0.0151,0.126125
0.0151,0.132156
0.0151,0.121672
0.0151,0.132234
0.0151,0.114656
0.0151,0.12375
0.0151,0.114234
0.0151,0.120625
0.0151,0.126344
0.0151,0.126344
0.0152,0.124016
0.0152,0.131031
0.0152,0.160469
0.0152,0.139234
0.0152,0.15575
0.0152,0.151031
0.0152,0.143828
0.0152,0.153391
0.0152,0.14975
0.0152,0.170813
0.0152,0.152312
0.0152,0.158688
0.0153,0.173734
0.0153,0.178484
0.0153,0.174625
0.0153,0.166594
0.0153,0.181703
0.0153,0.168469
0.0153,0.173156
0.0153,0.156766
0.0153,0.179344
0.0153,0.152094
0.0153,0.164203
0.0153,0.179344
0.0153,0.159109
0.0154,0.152312
0.0154,0.160469
0.0154,0.167984
0.0154,0.163797
0.0154,0.161828
0.0154,0.173984
0.0154,0.157062
0.0154,0.193516
0.0154,0.175484
0.0154,0.165188
0.0154,0.156766
0.0154,0.165188
0.0155,0.174625
0.0155,0.14975
0.0155,0.184078
0.0155,0.166125
0.0155,0.182516
0.0155,0.161453
0.0155,0.181703
0.0155,0.171672
0.0155,0.173156
0.0155,0.175484
0.0155,0.163797
0.0155,0.188797
0.0155,0.173156
0.0156,0.172266
0.0156,0.171344
0.0156,0.162828
0.0156,0.18325
0.0156,0.176984
0.0156,0.182516
0.0156,0.175484
0.0156,0.181703
0.0156,0.192766
0.0156,0.179344
0.0156,0.172266
0.0156,0.176984
0.0157,0.188797
0.0157,0.169906
0.0157,0.177828
0.0157,0.177828
0.0157,0.174625
0.0157,0.176984
0.0157,0.173734
0.0157,0.174625
0.0157,0.165188
0.0157,0.175484
0.0157,0.162828
0.0157,0.163797
0.0157,0.172266
0.0158,0.15575
0.0158,0.175484
0.0158,0.163797
0.0158,0.163797
0.0158,0.159109
0.0158,0.152094
0.0158,0.154422
0.0158,0.169906
0.0158,0.168469
0.0158,0.169906
0.0158,0.168469
0.0158,0.173734
0.0159,0.188797
0.0159,0.163797
0.0159,0.176984
0.0159,0.167547
0.0159,0.162828
0.0159,0.169344
0.0159,0.170813
0.0159,0.184078
0.0159,0.173984
0.0159,0.181703
0.0159,0.173156
0.0159,0.185625
0.0159,0.184078
0.016,0.173156
0.016,0.188016
0.016,0.180875
0.016,0.185625
0.016,0.172266
0.016,0.171672
0.016,0.179344
0.016,0.176984
0.016,0.198234
0.016,0.189531
0.016,0.185625
0.016,0.174625
0.0161,0.192766
0.0161,0.168469
0.0161,0.178484
0.0161,0.173734
0.0161,0.175484
0.0161,0.168469
0.0161,0.162828
0.0161,0.178625
0.0161,0.164203
0.0161,0.176984
0.0161,0.169906
0.0161,0.168469
0.0161,0.170813
0.0162,0.15775
0.0162,0.169906
0.0162,0.154422
0.0162,0.187188
0.0162,0.168469
0.0162,0.193516
0.0162,0.163797
0.0162,0.181703
0.0162,0.180172
0.0162,0.180172
0.0162,0.192766
0.0162,0.167031
0.0163,0.197531
0.0163,0.179344
0.0163,0.187906
0.0163,0.180172
0.0163,0.170813
0.0163,0.188797
0.0163,0.173156
0.0163,0.181703
0.0163,0.169906
0.0163,0.184844
0.0163,0.169906
0.0163,0.165188
0.0163,0.176313
0.0164,0.175484
0.0164,0.194875
0.0164,0.172266
0.0164,0.211813
0.0164,0.176109
0.0164,0.173734
0.0164,0.170813
0.0164,0.162828
0.0164,0.159109
0.0164,0.169391
0.0164,0.182516
0.0164,0.169906
0.0165,0.175484
0.0165,0.156766
0.0165,0.173984
0.0165,0.174625
0.0165,0.175484
0.0165,0.187906
0.0165,0.166125
0.0165,0.163797
0.0165,0.161453
0.0165,0.171344
0.0165,0.174625
0.0165,0.169906
0.0165,0.177828
0.0166,0.174625
0.0166,0.166594
0.0166,0.142797
0.0166,0.148672
0.0166,0.169906
0.0166,0.167547
0.0166,0.185625
0.0166,0.179344
0.0166,0.166125
0.0166,0.160469
0.0166,0.176984
0.0166,0.154422
0.0167,0.174625
0.0167,0.178484
0.0167,0.194391
0.0167,0.173156
0.0167,0.163797
0.0167,0.180172
0.0167,0.151031
0.0167,0.159109
0.0167,0.167547
0.0167,0.168469
0.0167,0.185625
0.0167,0.180172
0.0167,0.178625
0.0168,0.170813
0.0168,0.174625
0.0168,0.168469
0.0168,0.181703
0.0168,0.179344
0.0168,0.184844
0.0168,0.163797
0.0168,0.171344
0.0168,0.184844
0.0168,0.174625
0.0168,0.176984
0.0168,0.166594
0.0169,0.189531
0.0169,0.159109
0.0169,0.180172
0.0169,0.169344
0.0169,0.180172
0.0169,0.171344
0.0169,0.173156
0.0169,0.175484
0.0169,0.178484
0.0169,0.157062
0.0169,0.170813
0.0169,0.171344
0.0169,0.182516
0.017,0.176984
0.017,0.173156
0.017,0.175484
0.017,0.162391
0.017,0.162828
0.017,0.176109
0.017,0.181703
0.017,0.159109
0.017,0.166125
0.017,0.160469
0.017,0.177828
0.017,0.160469
0.0171,0.167547
0.0171,0.160469
0.0171,0.14975
0.0171,0.176984
0.0171,0.179344
0.0171,0.187188
0.0171,0.172266
0.0171,0.189531
0.0171,0.166125
0.0171,0.18325
0.0171,0.189531
0.0171,0.180172
0.0171,0.190391
0.0172,0.164203
0.0172,0.177828
0.0172,0.173734
0.0172,0.191156
0.0172,0.187188
0.0172,0.176313
0.0172,0.188016
0.0172,0.177828
0.0172,0.170813
0.0172,0.181703
0.0172,0.182516
0.0172,0.191156
0.0173,0.189531
0.0173,0.176984
0.0173,0.173734
0.0173,0.176109
0.0173,0.15575
0.0173,0.187188
0.0173,0.180172
0.0173,0.170813
0.0173,0.165188
0.0173,0.154688
0.0173,0.178484
0.0173,0.159109
0.0173,0.171344
0.0174,0.159109
0.0174,0.180172
0.0174,0.172266
0.0174,0.173734
0.0174,0.178484
0.0174,0.14975
0.0174,0.191156
0.0174,0.159109
0.0174,0.173156
0.0174,0.167984
0.0174,0.176109
0.0174,0.168469
0.0175,0.159109
0.0175,0.181703
0.0175,0.163797
0.0175,0.182516
0.0175,0.171344
0.0175,0.188797
0.0175,0.165188
0.0175,0.165188
0.0175,0.166125
0.0175,0.178484
0.0175,0.177828
0.0175,0.162828
0.0175,0.18325
0.0176,0.18875
0.0176,0.189531
0.0176,0.175484
0.0176,0.169906
0.0176,0.175484
0.0176,0.182516
0.0176,0.187188
0.0176,0.174625
0.0176,0.191156
0.0176,0.165188
0.0176,0.179344
0.0176,0.183266
0.0177,0.177594
0.0177,0.181703
0.0177,0.169906
0.0177,0.185594
0.0177,0.177828
0.0177,0.170813
0.0177,0.182516
0.0177,0.160984
0.0177,0.185625
0.0177,0.173734
0.0177,0.187188
0.0177,0.172266
0.0177,0.166125
0.0178,0.176984
0.0178,0.176109
0.0178,0.184844
0.0178,0.171344
0.0178,0.187188
0.0178,0.188016
0.0178,0.187188
0.0178,0.169906
0.0178,0.171672
0.0178,0.162828
0.0178,0.154422
0.0178,0.161453
0.0179,0.173734
0.0179,0.166125
0.0179,0.166125
0.0179,0.184078
0.0179,0.176984
0.0179,0.170813
0.0179,0.183266
0.0179,0.170813
0.0179,0.18325
0.0179,0.172266
0.0179,0.167547
0.0179,0.175484
0.0179,0.175484
0.018,0.193516
0.018,0.176984
0.018,0.191156
0.018,0.169906
0.018,0.168969
0.018,0.176984
0.018,0.188797
0.018,0.165188
0.018,0.188797
0.018,0.178484
0.018,0.184078
0.018,0.181703
0.0181,0.168969
0.0181,0.190391
0.0181,0.14975
0.0181,0.188016
0.0181,0.173156
0.0181,0.155438
0.0181,0.181703
0.0181,0.165188
0.0181,0.195156
0.0181,0.172266
0.0181,0.170813
0.0181,0.165188
0.0181,0.179344
0.0182,0.170813
0.0182,0.176109
0.0182,0.186438
0.0182,0.160469
0.0182,0.186438
0.0182,0.175484
0.0182,0.162391
0.0182,0.174625
0.0182,0.167031
0.0182,0.180172
0.0182,0.160469
0.0182,0.166125
0.0183,0.170813
0.0183,0.167547
0.0183,0.166594
0.0183,0.153391
0.0183,0.165188
0.0183,0.158109
0.0183,0.173984
0.0183,0.167031
0.0183,0.166125
0.0183,0.159453
0.0183,0.161828
0.0183,0.167547
0.0183,0.152094
0.0184,0.175484
0.0184,0.167547
0.0184,0.176109
0.0184,0.168969
0.0184,0.181703
0.0184,0.182516
0.0184,0.171344
0.0184,0.163797
0.0184,0.174625
0.0184,0.174625
0.0184,0.169906
0.0184,0.189531
0.0185,0.148672
0.0185,0.18325
0.0185,0.160469
0.0185,0.163797
0.0185,0.182516
0.0185,0.161453
0.0185,0.180172
0.0185,0.182516
0.0185,0.164203
0.0185,0.173156
0.0185,0.171344
0.0185,0.166125
0.0185,0.15575
0.0186,0.166594
0.0186,0.174625
0.0186,0.160469
0.0186,0.145172
0.0186,0.172266
0.0186,0.175484
0.0186,0.153391
0.0186,0.184078
0.0186,0.160469
0.0186,0.177828
0.0186,0.165594
0.0186,0.150797
0.0187,0.176984
0.0187,0.166125
0.0187,0.185625
0.0187,0.179344
0.0187,0.168969
0.0187,0.166125
0.0187,0.173984
0.0187,0.169906
0.0187,0.185625
0.0187,0.176984
0.0187,0.178484
0.0187,0.184844
0.0187,0.160469
0.0188,0.166125
0.0188,0.163797
0.0188,0.15575
0.0188,0.163797
0.0188,0.169906
0.0188,0.179344
0.0188,0.169906
0.0188,0.176984
0.0188,0.174625
0.0188,0.191875
0.0188,0.178625
0.0188,0.190391
0.0189,0.191156
0.0189,0.18325
0.0189,0.187188
0.0189,0.165188
0.0189,0.187188
0.0189,0.165188
0.0189,0.168469
0.0189,0.180172
0.0189,0.179344
0.0189,0.191156
0.0189,0.170813
0.0189,0.186438
0.0189,0.162828
0.019,0.181703
0.019,0.179344
0.019,0.187188
0.019,0.180172
0.019,0.173734
0.019,0.184078
0.019,0.172781
0.019,0.175484
0.019,0.186438
0.019,0.164203
0.019,0.190391
0.019,0.166594
0.0191,0.170813
0.0191,0.173156
0.0191,0.163797
0.0191,0.174625
0.0191,0.166594
0.0191,0.180172
0.0191,0.165188
0.0191,0.168969
0.0191,0.168969
0.0191,0.169906
0.0191,0.159109
0.0191,0.173734
0.0191,0.175484
0.0192,0.173156
0.0192,0.179984
0.0192,0.161453
0.0192,0.188797
0.0192,0.15575
0.0192,0.18325
0.0192,0.154688
0.0192,0.189531
0.0192,0.167547
0.0192,0.168969
0.0192,0.168469
0.0192,0.175484
0.0193,0.174625
0.0193,0.160469
0.0193,0.184078
0.0193,0.190234
0.0193,0.18325
0.0193,0.190391
0.0193,0.170813
0.0193,0.196547
0.0193,0.195156
0.0193,0.176984
0.0193,0.161453
0.0193,0.179344
0.0193,0.172266
0.0194,0.181703
0.0194,0.166594
0.0194,0.178484
0.0194,0.188797
0.0194,0.186438
0.0194,0.204672
0.0194,0.173734
0.0194,0.188797
0.0194,0.180172
0.0194,0.179344
0.0194,0.184078
0.0194,0.146313
0.0195,0.170813
0.0195,0.172266
0.0195,0.174625
0.0195,0.167547
0.0195,0.175484
0.0195,0.184844
0.0195,0.173734
0.0195,0.189531
0.0195,0.179344
0.0195,0.165188
0.0195,0.163797
0.0195,0.176109
0.0195,0.172266
0.0196,0.166594
0.0196,0.181703
0.0196,0.167547
0.0196,0.169906
0.0196,0.15575
0.0196,0.178484
0.0196,0.165188
0.0196,0.167547
0.0196,0.172266
0.0196,0.174625
0.0196,0.180172
0.0196,0.159453
0.0197,0.169906
0.0197,0.166594
0.0197,0.15775
0.0197,0.176313
0.0197,0.167547
0.0197,0.163797
0.0197,0.188797
0.0197,0.182516
0.0197,0.184078
0.0197,0.184078
0.0197,0.172266
0.0197,0.187188
0.0197,0.182516
0.0198,0.181703
0.0198,0.167031
0.0198,0.181703
0.0198,0.174625
0.0198,0.173156
0.0198,0.190391
0.0198,0.165188
0.0198,0.163797
0.0198,0.165188
0.0198,0.173734
0.0198,0.161453
0.0198,0.160469
0.0199,0.162828
0.0199,0.174625
0.0199,0.159109
0.0199,0.161828
0.0199,0.159109
0.0199,0.184844
0.0199,0.168469
0.0199,0.158109
0.0199,0.188016
0.0199,0.161828
0.0199,0.188797
0.0199,0.154688
0.0199,0.162828
0.02,0.167547
0.02,0.174625
0.02,0.175484
0.02,0.178484
0.02,0.169344
0.02,0.154688
0.02,0.18325
0.02,0.151031
0.02,0.170813
0.02,0.161828
0.02,0.187188
0.02,0.174625
0.0201,0.160469
0.0201,0.168969
0.0201,0.154422
0.0201,0.187906
0.0201,0.173156
0.0201,0.192766
0.0201,0.170813
0.0201,0.173734
0.0201,0.166125
0.0201,0.174625
0.0201,0.186438
0.0201,0.173156
0.0201,0.189531
0.0202,0.165188
0.0202,0.161828
0.0202,0.186438
0.0202,0.168969
0.0202,0.188797
0.0202,0.175484
0.0202,0.182516
0.0202,0.168969
0.0202,0.176313
0.0202,0.168969
0.0202,0.154422
0.0202,0.179344
0.0203,0.173734
0.0203,0.177828
0.0203,0.172266
0.0203,0.182516
0.0203,0.173156
0.0203,0.168469
0.0203,0.175484
0.0203,0.187188
0.0203,0.180172
0.0203,0.174625
0.0203,0.188797
0.0203,0.172266
0.0203,0.181703
0.0204,0.172266
0.0204,0.176109
0.0204,0.166125
0.0204,0.159109
0.0204,0.179344
0.0204,0.175484
0.0204,0.169906
0.0204,0.160469
0.0204,0.163797
0.0204,0.174625
0.0204,0.161828
0.0204,0.165188
0.0205,0.162828
0.0205,0.182516
0.0205,0.153109
0.0205,0.179063
0.0205,0.157062
0.0205,0.161453
0.0205,0.153391
0.0205,0.161453
0.0205,0.161453
0.0205,0.165188
0.0205,0.154688
0.0205,0.153391
0.0205,0.167547
0.0206,0.172266
0.0206,0.168469
0.0206,0.180172
0.0206,0.173156
0.0206,0.169906
0.0206,0.169906
0.0206,0.174625
0.0206,0.184844
0.0206,0.161828
0.0206,0.182516
0.0206,0.172266
0.0206,0.161828
0.0207,0.167547
0.0207,0.158109
0.0207,0.174625
0.0207,0.164703
0.0207,0.15775
0.0207,0.169906
0.0207,0.173734
0.0207,0.160469
0.0207,0.159109
0.0207,0.163797
0.0207,0.161828
0.0207,0.171344
0.0207,0.166125
0.0208,0.176984
0.0208,0.156391
0.0208,0.174625
0.0208,0.161828
0.0208,0.174625
0.0208,0.174625
0.0208,0.181703
0.0208,0.173156
0.0208,0.176109
0.0208,0.177828
0.0208,0.182516
0.0208,0.188797
0.0209,0.178484
0.0209,0.167547
0.0209,0.198234
0.0209,0.172266
0.0209,0.182516
0.0209,0.176984
0.0209,0.171672
0.0209,0.167547
0.0209,0.163797
0.0209,0.172266
0.0209,0.168469
0.0209,0.152094
0.0209,0.169906
0.021,0.176984
0.021,0.165188
0.021,0.184078
0.021,0.15575
0.021,0.18325
0.021,0.14975
0.021,0.161453
0.021,0.172266
0.021,0.172266
0.021,0.176984
0.021,0.161453
0.021,0.178625
0.0211,0.167031
0.0211,0.184844
0.0211,0.188797
0.0211,0.180953
0.0211,0.189531
0.0211,0.182516
0.0211,0.177828
0.0211,0.189531
0.0211,0.177828
0.0211,0.186328
0.0211,0.185625
0.0211,0.169906
0.0211,0.167547
0.0212,0.184078
0.0212,0.172266
0.0212,0.172266
0.0212,0.167547
0.0212,0.182516
0.0212,0.181703
0.0212,0.164203
0.0212,0.184844
0.0212,0.174625
0.0212,0.178484
0.0212,0.175484
0.0212,0.193516
0.0213,0.162828
0.0213,0.14975
0.0213,0.167547
0.0213,0.174625
0.0213,0.168469
0.0213,0.173734
0.0213,0.184078
0.0213,0.170813
0.0213,0.174625
0.0213,0.195875
0.0213,0.161453
0.0213,0.177828
0.0213,0.178484
0.0214,0.179344
0.0214,0.173734
0.0214,0.196547
0.0214,0.182516
0.0214,0.184078
0.0214,0.176313
0.0214,0.188016
0.0214,0.181703
0.0214,0.171672
0.0214,0.175484
0.0214,0.173156
0.0214,0.181703
0.0215,0.188797
0.0215,0.169906
0.0215,0.174625
0.0215,0.170813
0.0215,0.191156
0.0215,0.167547
0.0215,0.188797
0.0215,0.190391
0.0215,0.175484
0.0215,0.180172
0.0215,0.166594
0.0215,0.180953
0.0215,0.166594
0.0216,0.169906
0.0216,0.178484
0.0216,0.168469
0.0216,0.170813
0.0216,0.158109
0.0216,0.175484
0.0216,0.165188
0.0216,0.176109
0.0216,0.179344
0.0216,0.176109
0.0216,0.166594
0.0216,0.168469
0.0217,0.166125
0.0217,0.160469
0.0217,0.174625
0.0217,0.161828
0.0217,0.172266
0.0217,0.160469
0.0217,0.179344
0.0217,0.164203
0.0217,0.161453
0.0217,0.175484
0.0217,0.153391
0.0217,0.188797
0.0217,0.14975
0.0218,0.172266
0.0218,0.166125
0.0218,0.161453
0.0218,0.169906
0.0218,0.141516
0.0218,0.173156
0.0218,0.152094
0.0218,0.169906
0.0218,0.15775
0.0218,0.160469
0.0218,0.179344
0.0218,0.156766
0.0219,0.167547
0.0219,0.160062
0.0219,0.171672
0.0219,0.171344
0.0219,0.162828
0.0219,0.173156
0.0219,0.170813
0.0219,0.181703
0.0219,0.167547
0.0219,0.187188
0.0219,0.170813
0.0219,0.181703
0.0219,0.149938
0.022,0.172266
0.022,0.176984
0.022,0.173156
0.022,0.170813
0.022,0.172266
0.022,0.188797
0.022,0.163188
0.022,0.178484
0.022,0.176984
0.022,0.172266
0.022,0.172266
0.022,0.168469
0.0221,0.187906
0.0221,0.167031
0.0221,0.173156
0.0221,0.178484
0.0221,0.161453
0.0221,0.174625
0.0221,0.167547
0.0221,0.197531
0.0221,0.161828
0.0221,0.148672
0.0221,0.153391
0.0221,0.168469
0.0221,0.180172
0.0222,0.171344
0.0222,0.180172
0.0222,0.166594
0.0222,0.176984
0.0222,0.153391
0.0222,0.177828
0.0222,0.190391
0.0222,0.172266
0.0222,0.169906
0.0222,0.162828
0.0222,0.168469
0.0222,0.169906
0.0223,0.173156
0.0223,0.148469
0.0223,0.189531
0.0223,0.172266
0.0223,0.168469
0.0223,0.176984
0.0223,0.165188
0.0223,0.157062
0.0223,0.148672
0.0223,0.181703
0.0223,0.151031
0.0223,0.166594
0.0223,0.165188
0.0224,0.146313
0.0224,0.195875
0.0224,0.161453
0.0224,0.177828
0.0224,0.168969
0.0224,0.161453
0.0224,0.172266
0.0224,0.14975
0.0224,0.169906
0.0224,0.169906
0.0224,0.177828
0.0224,0.14975
0.0225,0.179344
0.0225,0.159109
0.0225,0.171344
0.0225,0.164203
0.0225,0.159109
0.0225,0.185625
0.0225,0.163797
0.0225,0.185594
0.0225,0.162828
0.0225,0.180172
0.0225,0.168469
0.0225,0.176109
0.0225,0.185625
0.0226,0.160469
0.0226,0.180172
0.0226,0.162828
0.0226,0.167031
0.0226,0.161453
0.0226,0.160797
0.0226,0.15575
0.0226,0.154422
0.0226,0.172484
0.0226,0.167547
0.0226,0.170813
0.0226,0.170813
0.0227,0.177828
0.0227,0.168469
0.0227,0.156766
0.0227,0.174625
0.0227,0.161453
0.0227,0.187188
0.0227,0.165594
0.0227,0.169906
0.0227,0.148672
0.0227,0.169906
0.0227,0.174625
0.0227,0.159109
0.0227,0.175484
0.0228,0.168469
0.0228,0.188797
0.0228,0.166125
0.0228,0.163797
0.0228,0.181703
0.0228,0.174625
0.0228,0.173156
0.0228,0.167547
0.0228,0.166125
0.0228,0.165188
0.0228,0.175484
0.0228,0.148469
0.0229,0.163797
0.0229,0.191156
0.0229,0.161828
0.0229,0.181703
0.0229,0.161453
0.0229,0.171672
0.0229,0.158109
0.0229,0.167547
0.0229,0.168469
0.0229,0.171672
0.0229,0.175484
0.0229,0.162828
0.0229,0.174625
0.023,0.161453
0.023,0.173734
0.023,0.159109
0.023,0.177828
0.023,0.162828
0.023,0.177828
0.023,0.176984
0.023,0.175484
0.023,0.162391
0.023,0.168469
0.023,0.175484
0.023,0.180172
0.0231,0.181703
0.0231,0.179344
0.0231,0.173156
0.0231,0.180875
0.0231,0.179344
0.0231,0.180875
0.0231,0.189531
0.0231,0.160469
0.0231,0.173734
0.0231,0.160469
0.0231,0.175484
0.0231,0.152094
0.0231,0.164203
0.0232,0.152094
0.0232,0.165188
0.0232,0.165188
0.0232,0.171344
0.0232,0.170813
0.0232,0.147406
0.0232,0.168469
0.0232,0.147406
0.0232,0.176984
0.0232,0.161453
0.0232,0.179344
0.0232,0.161828
0.0233,0.153391
0.0233,0.174625
0.0233,0.160469
0.0233,0.166125
0.0233,0.180172
0.0233,0.182516
0.0233,0.164203
0.0233,0.161828
0.0233,0.173156
0.0233,0.159109
0.0233,0.199906
0.0233,0.159109
0.0233,0.184078
0.0234,0.173156
0.0234,0.163797
0.0234,0.169906
0.0234,0.15575
0.0234,0.168469
0.0234,0.158109
0.0234,0.170813
0.0234,0.166125
0.0234,0.168969
0.0234,0.176313
0.0234,0.161453
0.0234,0.162391
0.0235,0.159109
0.0235,0.178484
0.0235,0.166125
0.0235,0.182516
0.0235,0.159109
0.0235,0.152312
0.0235,0.182516
0.0235,0.170813
0.0235,0.168469
0.0235,0.161828
0.0235,0.153391
0.0235,0.166125
0.0235,0.162828
0.0236,0.158109
0.0236,0.169906
0.0236,0.161828
0.0236,0.163797
0.0236,0.180172
0.0236,0.162828
0.0236,0.165188
0.0236,0.175484
0.0236,0.169906
0.0236,0.178484
0.0236,0.174625
0.0236,0.182516
0.0237,0.169906
0.0237,0.181703
0.0237,0.176984
0.0237,0.169906
0.0237,0.169906
0.0237,0.176984
0.0237,0.167031
0.0237,0.173734
0.0237,0.168969
0.0237,0.174625
0.0237,0.162828
0.0237,0.175484
0.0237,0.158109
0.0238,0.168969
0.0238,0.161828
0.0238,0.15575
0.0238,0.152312
0.0238,0.158109
0.0238,0.175484
0.0238,0.160469
0.0238,0.163797
0.0238,0.145078
0.0238,0.163797
0.0238,0.151031
0.0238,0.159109
0.0239,0.160062
0.0239,0.165188
0.0239,0.158109
0.0239,0.166594
0.0239,0.166594
0.0239,0.153109
0.0239,0.153391
0.0239,0.173156
0.0239,0.158109
0.0239,0.168469
0.0239,0.160469
0.0239,0.184078
0.0239,0.157062
0.024,0.153391
0.024,0.179344
0.024,0.181703
0.024,0.170813
0.024,0.177828
0.024,0.181703
0.024,0.171344
0.024,0.174625
0.024,0.159109
0.024,0.190234
0.024,0.177828
0.024,0.173734
0.0241,0.188797
0.0241,0.182516
0.0241,0.173156
0.0241,0.159109
0.0241,0.169906
0.0241,0.176984
0.0241,0.170813
0.0241,0.173156
0.0241,0.176109
0.0241,0.170813
0.0241,0.161828
0.0241,0.175484
0.0241,0.163797
0.0242,0.163797
0.0242,0.171672
0.0242,0.176984
0.0242,0.167547
0.0242,0.174625
0.0242,0.175484
0.0242,0.174797
0.0242,0.185594
0.0242,0.171672
0.0242,0.180172
0.0242,0.182516
0.0242,0.173156
0.0243,0.168469
0.0243,0.170813
0.0243,0.181703
0.0243,0.171672
0.0243,0.165188
0.0243,0.175484
0.0243,0.166125
0.0243,0.18325
0.0243,0.162828
0.0243,0.171672
0.0243,0.162391
0.0243,0.188797
0.0243,0.178484
0.0244,0.180172
0.0244,0.162828
0.0244,0.163797
0.0244,0.184078
0.0244,0.172266
0.0244,0.184078
0.0244,0.163797
0.0244,0.172266
0.0244,0.173156
0.0244,0.176313
0.0244,0.176984
0.0244,0.173156
0.0245,0.184078
0.0245,0.15575
0.0245,0.168469
0.0245,0.171672
0.0245,0.165188
0.0245,0.174625
0.0245,0.176109
0.0245,0.179344
0.0245,0.174234
0.0245,0.172266
0.0245,0.178484
0.0245,0.168469
0.0245,0.168469
0.0246,0.168969
0.0246,0.169906
0.0246,0.153391
0.0246,0.188016
0.0246,0.170391
0.0246,0.165188
0.0246,0.171344
0.0246,0.170813
0.0246,0.190391
0.0246,0.184078
0.0246,0.187906
0.0246,0.174625
0.0247,0.172266
0.0247,0.161453
0.0247,0.191156
0.0247,0.177828
0.0247,0.170813
0.0247,0.176313
0.0247,0.147547
0.0247,0.186438
0.0247,0.151031
0.0247,0.155438
0.0247,0.179344
0.0247,0.168469
0.0247,0.163797
0.0248,0.166125
0.0248,0.190391
0.0248,0.168469
0.0248,0.169906
0.0248,0.163797
0.0248,0.168469
0.0248,0.191875
0.0248,0.166594
0.0248,0.185594
0.0248,0.171344
0.0248,0.188016
0.0248,0.162828
0.0249,0.185594
0.0249,0.176109
0.0249,0.177828
0.0249,0.184844
0.0249,0.190391
0.0249,0.175484
0.0249,0.171672
0.0249,0.192766
0.0249,0.167031
0.0249,0.188016
0.0249,0.176984
0.0249,0.179344
0.0249,0.189531
0.025,0.160062
0.025,0.172266
0.025,0.162828
0.025,0.177828
0.025,0.180172
0.025,0.170813
0.025,0.193516
0.025,0.14975
0.025,0.170813
0.025,0.165188
0.025,0.181703
0.025,0.180875
0.0251,0.188797
0.0251,0.177594
0.0251,0.172266
0.0251,0.183266
0.0251,0.167547
0.0251,0.171344
0.0251,0.175484
0.0251,0.185625
0.0251,0.162828
0.0251,0.167547
0.0251,0.169906
0.0251,0.164703
0.0251,0.173734
0.0252,0.174625
0.0252,0.171344
0.0252,0.152094
0.0252,0.178484
0.0252,0.166594
0.0252,0.163188
0.0252,0.176109
0.0252,0.154688
0.0252,0.184844
0.0252,0.165188
0.0252,0.161453
0.0252,0.172266
0.0253,0.161828
0.0253,0.185625
0.0253,0.15775
0.0253,0.167547
0.0253,0.158109
0.0253,0.173734
0.0253,0.153391
0.0253,0.169906
0.0253,0.163797
0.0253,0.162828
0.0253,0.169906
0.0253,0.157062
0.0253,0.176109
0.0254,0.171344
0.0254,0.175484
0.0254,0.168469
0.0254,0.173734
0.0254,0.160469
0.0254,0.154422
0.0254,0.173156
0.0254,0.148672
0.0254,0.174625
0.0254,0.143953
0.0254,0.143828
0.0254,0.160469
0.0255,0.160062
0.0255,0.176109
0.0255,0.160469
0.0255,0.176109
0.0255,0.175484
0.0255,0.171344
0.0255,0.174625
0.0255,0.166594
0.0255,0.198234
0.0255,0.168469
0.0255,0.176984
0.0255,0.166594
0.0255,0.163797
0.0256,0.185625
0.0256,0.167547
0.0256,0.176984
0.0256,0.160469
0.0256,0.191156
0.0256,0.170813
0.0256,0.177828
0.0256,0.175484
0.0256,0.173734
0.0256,0.188016
0.0256,0.159109
0.0256,0.187188
0.0257,0.166594
0.0257,0.162828
0.0257,0.163797
0.0257,0.182516
0.0257,0.190391
0.0257,0.173156
0.0257,0.169906
0.0257,0.18325
0.0257,0.196547
0.0257,0.160469
0.0257,0.172266
0.0257,0.161828
0.0257,0.180953
0.0258,0.180875
0.0258,0.176984
0.0258,0.18325
0.0258,0.172266
0.0258,0.169344
0.0258,0.184078
0.0258,0.180172
0.0258,0.176984
0.0258,0.175484
0.0258,0.180953
0.0258,0.168969
0.0258,0.182516
0.0259,0.166125
0.0259,0.182516
0.0259,0.176109
0.0259,0.177594
0.0259,0.18325
0.0259,0.170813
0.0259,0.190391
0.0259,0.167547
0.0259,0.178484
0.0259,0.165188
0.0259,0.188016
0.0259,0.171344
0.0259,0.181703
0.026,0.171672
0.026,0.177594
0.026,0.176984
0.026,0.184844
0.026,0.170813
0.026,0.188797
0.026,0.165188
0.026,0.195875
0.026,0.156766
0.026,0.193516
0.026,0.178484
0.026,0.175484
0.0261,0.18325
0.0261,0.172266
0.0261,0.171672
0.0261,0.161453
0.0261,0.176984
0.0261,0.161453
0.0261,0.199906
0.0261,0.171672
0.0261,0.184844
0.0261,0.184078
0.0261,0.188016
0.0261,0.176109
0.0261,0.165188
0.0262,0.180172
0.0262,0.176984
0.0262,0.179344
0.0262,0.188797
0.0262,0.176109
0.0262,0.168469
0.0262,0.179344
0.0262,0.18325
0.0262,0.172266
0.0262,0.172266
0.0262,0.165188
0.0262,0.180875
0.0263,0.188016
0.0263,0.170813
0.0263,0.188797
0.0263,0.180172
0.0263,0.178484
0.0263,0.161453
0.0263,0.174234
0.0263,0.181703
0.0263,0.172266
0.0263,0.188797
0.0263,0.190234
0.0263,0.196547
0.0263,0.174625
0.0264,0.192766
0.0264,0.181703
0.0264,0.175484
0.0264,0.176984
0.0264,0.168469
0.0264,0.18325
0.0264,0.167031
0.0264,0.188797
0.0264,0.158109
0.0264,0.159109
0.0264,0.18325
0.0264,0.171813
0.0265,0.173734
0.0265,0.159109
0.0265,0.182516
0.0265,0.176984
0.0265,0.175484
0.0265,0.166594
0.0265,0.162828
0.0265,0.185625
0.0265,0.177828
0.0265,0.172266
0.0265,0.162828
0.0265,0.182516
0.0265,0.165188
0.0266,0.162828
0.0266,0.171344
0.0266,0.172266
0.0266,0.187188
0.0266,0.177828
0.0266,0.190391
0.0266,0.165188
0.0266,0.161453
0.0266,0.162391
0.0266,0.177828
0.0266,0.184078
0.0266,0.185625
0.0267,0.177828
0.0267,0.177828
0.0267,0.185625
0.0267,0.179984
0.0267,0.192766
0.0267,0.199906
0.0267,0.193516
0.0267,0.18325
0.0267,0.175484
0.0267,0.171344
0.0267,0.171344
0.0267,0.168469
0.0267,0.181703
0.0268,0.177828
0.0268,0.178484
0.0268,0.18325
0.0268,0.187906
0.0268,0.174625
0.0268,0.198234
0.0268,0.180172
0.0268,0.182516
0.0268,0.184078
0.0268,0.165188
0.0268,0.195875
0.0268,0.163797
0.0269,0.176109
0.0269,0.166594
0.0269,0.179344
0.0269,0.162828
0.0269,0.149938
0.0269,0.180172
0.0269,0.176109
0.0269,0.168469
0.0269,0.175484
0.0269,0.178484
0.0269,0.174625
0.0269,0.174625
0.0269,0.176109
0.027,0.173734
0.027,0.173984
0.027,0.154422
0.027,0.176984
0.027,0.152312
0.027,0.168469
0.027,0.176984
0.027,0.176313
0.027,0.178625
0.027,0.153391
0.027,0.185625
0.027,0.167031
0.0271,0.172266
0.0271,0.175484
0.0271,0.170813
0.0271,0.180172
0.0271,0.14975
0.0271,0.178484
0.0271,0.164703
0.0271,0.169906
0.0271,0.170813
0.0271,0.177828
0.0271,0.182516
0.0271,0.181703
0.0271,0.18325
0.0272,0.162828
0.0272,0.198234
0.0272,0.174625
0.0272,0.180172
0.0272,0.180875
0.0272,0.182516
0.0272,0.167547
0.0272,0.176109
0.0272,0.180953
0.0272,0.174625
0.0272,0.171344
0.0272,0.178484
0.0273,0.170813
0.0273,0.161828
0.0273,0.173156
0.0273,0.175188
0.0273,0.176109
0.0273,0.184078
0.0273,0.164703
0.0273,0.175484
0.0273,0.157062
0.0273,0.168969
0.0273,0.170813
0.0273,0.165188
0.0273,0.179344
0.0274,0.172266
0.0274,0.184078
0.0274,0.180172
0.0274,0.181703
0.0274,0.189531
0.0274,0.200594
0.0274,0.180172
0.0274,0.187188
0.0274,0.188797
0.0274,0.179344
0.0274,0.180172
0.0274,0.199906
0.0275,0.184078
0.0275,0.201594
0.0275,0.166125
0.0275,0.180875
0.0275,0.179344
0.0275,0.195156
0.0275,0.184078
0.0275,0.185625
0.0275,0.188797
0.0275,0.177828
0.0275,0.188016
0.0275,0.181703
0.0275,0.184844
0.0276,0.169906
0.0276,0.179344
0.0276,0.184078
0.0276,0.159109
0.0276,0.180172
0.0276,0.153391
0.0276,0.199906
0.0276,0.154422
0.0276,0.169906
0.0276,0.174625
0.0276,0.188016
0.0276,0.187188
0.0277,0.191156
0.0277,0.173734
0.0277,0.162828
0.0277,0.167547
0.0277,0.166125
0.0277,0.187188
0.0277,0.196547
0.0277,0.173734
0.0277,0.199906
0.0277,0.170813
0.0277,0.171672
0.0277,0.156766
0.0277,0.173734
0.0278,0.174625
0.0278,0.162828
0.0278,0.167547
0.0278,0.157062
0.0278,0.168469
0.0278,0.161828
0.0278,0.177828
0.0278,0.147406
0.0278,0.169906
0.0278,0.154688
0.0278,0.170813
0.0278,0.176109
0.0279,0.161453
0.0279,0.176984
0.0279,0.173734
0.0279,0.175484
0.0279,0.185625
0.0279,0.172266
0.0279,0.181703
0.0279,0.166594
0.0279,0.159109
0.0279,0.153109
0.0279,0.176984
0.0279,0.161453
0.0279,0.164203
0.028,0.178484
0.028,0.168969
0.028,0.181703
0.028,0.177828
0.028,0.191156
0.028,0.174625
0.028,0.182516
0.028,0.173156
0.028,0.166125
0.028,0.173734
0.028,0.171344
0.028,0.18325
0.0281,0.162828
0.0281,0.169906
0.0281,0.180172
0.0281,0.181703
0.0281,0.164203
0.0281,0.162828
0.0281,0.184078
0.0281,0.167547
0.0281,0.188797
0.0281,0.167984
0.0281,0.178484
0.0281,0.184078
0.0281,0.172266
0.0282,0.184844
0.0282,0.155438
0.0282,0.176984
0.0282,0.163797
0.0282,0.192766
0.0282,0.181703
0.0282,0.168469
0.0282,0.186438
0.0282,0.184078
0.0282,0.173984
0.0282,0.185625
0.0282,0.194875
0.0283,0.179344
0.0283,0.174625
0.0283,0.187188
0.0283,0.181703
0.0283,0.198234
0.0283,0.168469
0.0283,0.174625
0.0283,0.177828
0.0283,0.176984
0.0283,0.175484
0.0283,0.171344
0.0283,0.167031
0.0283,0.171344
0.0284,0.191156
0.0284,0.18325
0.0284,0.180172
0.0284,0.164203
0.0284,0.174625
0.0284,0.18325
0.0284,0.162828
0.0284,0.184844
0.0284,0.174625
0.0284,0.166594
0.0284,0.180875
0.0284,0.159109
0.0285,0.173734
0.0285,0.166594
0.0285,0.176313
0.0285,0.167547
0.0285,0.182516
0.0285,0.184078
0.0285,0.170813
0.0285,0.170813
0.0285,0.168469
0.0285,0.180953
0.0285,0.168469
0.0285,0.173734
0.0285,0.161453
0.0286,0.171344
0.0286,0.165188
0.0286,0.175484
0.0286,0.161453
0.0286,0.166594
0.0286,0.164703
0.0286,0.153391
0.0286,0.179344
0.0286,0.147406
0.0286,0.157062
0.0286,0.173156
0.0286,0.148469
0.0287,0.171344
0.0287,0.163797
0.0287,0.170813
0.0287,0.161453
0.0287,0.169344
0.0287,0.169906
0.0287,0.170813
0.0287,0.176984
0.0287,0.180875
0.0287,0.188797
0.0287,0.170813
0.0287,0.174625
0.0287,0.169906
0.0288,0.179344
0.0288,0.181703
0.0288,0.175484
0.0288,0.187188
0.0288,0.170813
0.0288,0.186438
0.0288,0.184078
0.0288,0.174625
0.0288,0.165188
0.0288,0.188016
0.0288,0.176984
0.0288,0.168469
0.0289,0.167547
0.0289,0.168469
0.0289,0.184078
0.0289,0.176984
0.0289,0.174625
0.0289,0.176109
0.0289,0.182516
0.0289,0.180172
0.0289,0.163797
0.0289,0.187188
0.0289,0.168469
0.0289,0.18325
0.0289,0.182516
0.029,0.175484
0.029,0.184078
0.029,0.150797
0.029,0.176109
0.029,0.173984
0.029,0.188797
0.029,0.172266
0.029,0.182516
0.029,0.174625
0.029,0.184078
0.029,0.177828
0.029,0.177594
0.0291,0.180172
0.0291,0.173734
0.0291,0.181703
0.0291,0.169344
0.0291,0.179344
0.0291,0.172266
0.0291,0.15575
0.0291,0.188797
0.0291,0.163797
0.0291,0.181703
0.0291,0.167031
0.0291,0.178484
0.0291,0.182516
0.0292,0.15575
0.0292,0.187188
0.0292,0.163797
0.0292,0.181703
0.0292,0.165188
0.0292,0.179344
0.0292,0.186438
0.0292,0.179344
0.0292,0.184078
0.0292,0.176984
0.0292,0.179344
0.0292,0.15575
0.0293,0.182516
0.0293,0.158109
0.0293,0.169906
0.0293,0.168469
0.0293,0.154422
0.0293,0.185594
0.0293,0.178484
0.0293,0.202953
0.0293,0.179344
0.0293,0.168969
0.0293,0.165188
0.0293,0.159109
0.0293,0.184078
0.0294,0.162828
0.0294,0.182516
0.0294,0.171344
0.0294,0.164203
0.0294,0.166125
0.0294,0.166125
0.0294,0.179344
0.0294,0.172266
0.0294,0.188797
0.0294,0.180172
0.0294,0.176984
0.0294,0.174625
0.0295,0.176109
0.0295,0.169906
0.0295,0.174625
0.0295,0.187188
0.0295,0.167547
0.0295,0.176984
0.0295,0.157062
0.0295,0.157297
0.0295,0.161453
0.0295,0.169906
0.0295,0.169906
0.0295,0.161453
0.0295,0.184844
0.0296,0.170813
0.0296,0.174625
0.0296,0.165188
0.0296,0.168469
0.0296,0.176109
0.0296,0.161453
0.0296,0.160469
0.0296,0.178484
0.0296,0.174625
0.0296,0.169906
0.0296,0.166125
0.0296,0.176984
0.0297,0.161453
0.0297,0.189531
0.0297,0.165188
0.0297,0.165188
0.0297,0.154688
0.0297,0.170813
0.0297,0.167547
0.0297,0.169906
0.0297,0.181703
0.0297,0.172266
0.0297,0.194203
0.0297,0.156766
0.0297,0.169906
0.0298,0.184078
0.0298,0.167547
0.0298,0.184078
0.0298,0.156766
0.0298,0.180172
0.0298,0.173156
0.0298,0.164203
0.0298,0.177828
0.0298,0.170813
0.0298,0.186438
0.0298,0.176109
0.0298,0.18325
0.0299,0.173734
0.0299,0.188016
0.0299,0.181703
0.0299,0.180875
0.0299,0.166125
0.0299,0.180875
0.0299,0.187188
0.0299,0.165188
0.0299,0.165188
0.0299,0.166125
0.0299,0.172266
0.0299,0.176984
0.0299,0.184078
0.03,0.172266
0.03,0.185625
0.03,0.169344
0.03,0.175484
0.03,0.175484
0.03,0.161828
0.03,0.154688
0.03,0.175484
0.03,0.164203
0.03,0.188016
0.03,0.143953
0.03,0.181703
0.0301,0.158688
0.0301,0.172266
0.0301,0.163797
0.0301,0.167547
0.0301,0.154688
0.0301,0.162828
0.0301,0.165188
0.0301,0.172266
0.0301,0.179344
0.0301,0.154688
0.0301,0.180875
0.0301,0.163797
0.0301,0.166594
0.0302,0.163797
0.0302,0.165188
0.0302,0.172266
0.0302,0.173156
0.0302,0.179344
0.0302,0.152312
0.0302,0.165188
0.0302,0.154688
0.0302,0.146313
0.0302,0.151031
0.0302,0.148672
0.0302,0.160469
0.0303,0.136875
0.0303,0.146313
0.0303,0.139234
0.0303,0.122953
0.0303,0.140406
0.0303,0.113266
0.0303,0.146313
0.0303,0.114234
0.0303,0.145172
0.0303,0.118984
0.0303,0.138031
0.0303,0.138047
0.0303,0.115625
0.0304,0.146313
0.0304,0.141594
0.0304,0.136875
0.0304,0.145078
0.0304,0.153391
0.0304,0.165188
0.0304,0.15575
0.0304,0.180875
0.0304,0.143953
0.0304,0.160469
0.0304,0.153391
0.0304,0.176984
0.0305,0.169906
0.0305,0.159109
0.0305,0.176984
0.0305,0.174625
0.0305,0.164203
0.0305,0.152094
0.0305,0.185625
0.0305,0.160469
0.0305,0.182391
0.0305,0.181703
0.0305,0.168469
0.0305,0.179344
0.0305,0.168969
0.0306,0.167547
0.0306,0.174625
0.0306,0.161453
0.0306,0.170813
0.0306,0.174625
0.0306,0.182516
0.0306,0.174625
0.0306,0.166594
0.0306,0.177828
0.0306,0.175484
0.0306,0.171344
0.0306,0.174625
0.0307,0.169906
0.0307,0.170813
0.0307,0.170813
0.0307,0.154688
0.0307,0.173734
0.0307,0.160469
0.0307,0.176984
0.0307,0.170391
0.0307,0.169906
0.0307,0.166125
0.0307,0.151031
0.0307,0.179344
0.0307,0.173734
0.0308,0.161453
0.0308,0.165188
0.0308,0.171672
0.0308,0.176984
0.0308,0.163797
0.0308,0.178484
0.0308,0.173734
0.0308,0.200594
0.0308,0.161453
0.0308,0.188797
0.0308,0.191156
0.0308,0.170813
0.0309,0.188797
0.0309,0.180172
0.0309,0.198234
0.0309,0.177828
0.0309,0.187188
0.0309,0.165188
0.0309,0.176984
0.0309,0.152094
0.0309,0.169906
0.0309,0.172266
0.0309,0.171344
0.0309,0.168969
0.0309,0.167547
0.031,0.176984
0.031,0.154688
0.031,0.159109
0.031,0.182516
0.031,0.176109
0.031,0.188016
0.031,0.174625
0.031,0.177828
0.031,0.159109
0.031,0.163797
0.031,0.188016
0.031,0.165188
0.0311,0.182516
0.0311,0.15775
0.0311,0.168469
0.0311,0.176984
0.0311,0.171672
0.0311,0.175484
0.0311,0.170813
0.0311,0.186438
0.0311,0.173156
0.0311,0.182516
0.0311,0.160062
0.0311,0.161828
0.0311,0.176984
0.0312,0.176984
0.0312,0.190391
0.0312,0.178484
0.0312,0.175484
0.0312,0.176984
0.0312,0.169906
0.0312,0.161828
0.0312,0.187188
0.0312,0.159109
0.0312,0.182516
0.0312,0.163797
0.0312,0.179344
0.0313,0.165188
0.0313,0.15575
0.0313,0.168469
0.0313,0.170813
0.0313,0.162391
0.0313,0.170813
0.0313,0.167547
0.0313,0.181484
0.0313,0.158109
0.0313,0.182516
0.0313,0.177828
0.0313,0.178625
0.0313,0.154422
0.0314,0.170813
0.0314,0.187188
0.0314,0.154422
0.0314,0.194203
0.0314,0.162828
0.0314,0.173156
0.0314,0.166594
0.0314,0.170813
0.0314,0.159109
0.0314,0.168469
0.0314,0.174625
0.0314,0.161828
0.0315,0.186438
0.0315,0.166594
0.0315,0.187188
0.0315,0.174625
0.0315,0.193516
0.0315,0.169906
0.0315,0.172266
0.0315,0.184844
0.0315,0.176656
0.0315,0.181703
0.0315,0.175484
0.0315,0.187188
0.0315,0.175484
0.0316,0.173734
0.0316,0.168969
0.0316,0.170391
0.0316,0.169906
0.0316,0.162828
0.0316,0.191156
0.0316,0.176984
0.0316,0.170813
0.0316,0.172266
0.0316,0.166125
0.0316,0.186438
0.0316,0.157062
0.0317,0.198234
0.0317,0.161828
0.0317,0.188797
0.0317,0.154422
0.0317,0.171344
0.0317,0.172266
0.0317,0.169906
0.0317,0.174625
0.0317,0.165188
0.0317,0.178484
0.0317,0.165188
0.0317,0.179344
0.0317,0.174625
0.0318,0.172266
0.0318,0.191156
0.0318,0.166125
0.0318,0.18325
0.0318,0.173734
0.0318,0.168469
0.0318,0.164203
0.0318,0.173734
0.0318,0.173156
0.0318,0.169906
0.0318,0.180172
0.0318,0.168469
0.0319,0.194875
0.0319,0.162828
0.0319,0.187188
0.0319,0.168469
0.0319,0.177828
0.0319,0.175484
0.0319,0.170813
0.0319,0.174625
0.0319,0.180172
0.0319,0.167031
0.0319,0.168969
0.0319,0.167547
0.0319,0.191875
0.032,0.168469
0.032,0.174625
0.032,0.180172
0.032,0.185625
0.032,0.168469
0.032,0.185625
0.032,0.161453
0.032,0.174625
0.032,0.176984
0.032,0.153109
0.032,0.168469
0.032,0.172266
0.0321,0.18325
0.0321,0.166594
0.0321,0.162828
0.0321,0.173734
0.0321,0.173984
0.0321,0.169906
0.0321,0.167547
0.0321,0.187188
0.0321,0.168469
0.0321,0.166125
0.0321,0.174625
0.0321,0.163797
0.0321,0.177828
0.0322,0.160062
0.0322,0.176313
0.0322,0.174625
0.0322,0.175188
0.0322,0.172266
0.0322,0.154422
0.0322,0.171344
0.0322,0.160469
0.0322,0.174625
0.0322,0.171344
0.0322,0.165188
0.0322,0.174625
0.0323,0.176109
0.0323,0.166125
0.0323,0.179344
0.0323,0.175484
0.0323,0.185594
0.0323,0.179344
0.0323,0.155984
0.0323,0.178484
0.0323,0.168969
0.0323,0.182516
0.0323,0.169344
0.0323,0.175484
0.0323,0.165188
0.0324,0.168469
0.0324,0.195156
0.0324,0.163797
0.0324,0.173734
0.0324,0.178484
0.0324,0.166125
0.0324,0.172266
0.0324,0.142734
0.0324,0.179344
0.0324,0.170813
0.0324,0.178484
0.0324,0.168469
0.0325,0.173734
0.0325,0.168469
0.0325,0.172266
0.0325,0.165188
0.0325,0.171344
0.0325,0.173734
0.0325,0.159109
0.0325,0.176109
0.0325,0.171344
0.0325,0.158391
0.0325,0.175484
0.0325,0.162828
0.0325,0.181703
0.0326,0.161453
0.0326,0.167031
0.0326,0.178484
0.0326,0.174625
0.0326,0.171344
0.0326,0.170813
0.0326,0.184078
0.0326,0.164203
0.0326,0.171344
0.0326,0.160469
0.0326,0.179984
0.0326,0.178625
0.0327,0.184078
0.0327,0.173156
0.0327,0.174625
0.0327,0.184844
0.0327,0.168469
0.0327,0.181703
0.0327,0.185625
0.0327,0.175484
0.0327,0.176984
0.0327,0.174625
0.0327,0.170813
0.0327,0.191875
0.0327,0.178484
0.0328,0.18325
0.0328,0.177828
0.0328,0.173734
0.0328,0.169906
0.0328,0.181703
0.0328,0.176984
0.0328,0.192766
0.0328,0.173156
0.0328,0.193516
0.0328,0.187188
0.0328,0.168469
0.0328,0.179344
0.0329,0.171344
0.0329,0.177828
0.0329,0.179344
0.0329,0.176313
0.0329,0.188797
0.0329,0.180953
0.0329,0.164703
0.0329,0.174797
0.0329,0.161453
0.0329,0.173734
0.0329,0.184844
0.0329,0.170813
0.0329,0.173984
0.033,0.168469
0.033,0.176109
0.033,0.159109
0.033,0.160469
0.033,0.162828
0.033,0.176109
0.033,0.180172
0.033,0.179344
0.033,0.188797
0.033,0.162828
0.033,0.189531
0.033,0.173734
0.0331,0.195156
0.0331,0.207672
0.0331,0.181703
0.0331,0.189531
0.0331,0.176109
0.0331,0.168969
0.0331,0.161828
0.0331,0.176984
0.0331,0.175484
0.0331,0.168469
0.0331,0.196547
0.0331,0.159109
0.0331,0.171344
0.0332,0.159109
0.0332,0.18325
0.0332,0.172266
0.0332,0.178484
0.0332,0.197531
0.0332,0.165188
0.0332,0.170813
0.0332,0.175484
0.0332,0.175484
0.0332,0.172266
0.0332,0.180172
0.0332,0.180875
0.0333,0.180875
0.0333,0.173156
0.0333,0.172266
0.0333,0.168469
0.0333,0.153391
0.0333,0.166125
0.0333,0.167547
0.0333,0.160469
0.0333,0.176109
0.0333,0.15575
0.0333,0.182516
0.0333,0.161828
0.0333,0.173156
0.0334,0.189531
0.0334,0.166594
0.0334,0.169906
0.0334,0.159453
0.0334,0.171344
0.0334,0.171344
0.0334,0.175484
0.0334,0.148469
0.0334,0.182516
0.0334,0.161828
0.0334,0.170813
0.0334,0.167547
0.0335,0.168969
0.0335,0.176984
0.0335,0.175484
0.0335,0.176984
0.0335,0.173156
0.0335,0.162828
0.0335,0.176984
0.0335,0.163797
0.0335,0.179344
0.0335,0.15775
0.0335,0.181703
0.0335,0.170813
0.0335,0.191156
0.0336,0.182516
0.0336,0.174625
0.0336,0.202297
0.0336,0.167547
0.0336,0.187188
0.0336,0.173156
0.0336,0.191156
0.0336,0.169344
0.0336,0.175484
0.0336,0.187188
0.0336,0.175484
0.0336,0.196547
0.0337,0.178484
0.0337,0.182516
0.0337,0.173984
0.0337,0.167547
0.0337,0.172266
0.0337,0.179344
0.0337,0.173984
0.0337,0.166125
0.0337,0.176984
0.0337,0.146313
0.0337,0.167547
0.0337,0.152094
0.0337,0.153109
0.0338,0.166594
0.0338,0.165188
0.0338,0.173156
0.0338,0.150797
0.0338,0.187188
0.0338,0.15775
0.0338,0.159453
0.0338,0.166125
0.0338,0.167547
0.0338,0.173984
0.0338,0.169906
0.0338,0.195156
0.0339,0.156766
0.0339,0.168469
0.0339,0.147547
0.0339,0.165594
0.0339,0.171672
0.0339,0.169906
0.0339,0.176984
0.0339,0.166594
0.0339,0.184078
0.0339,0.173156
0.0339,0.165594
0.0339,0.161453
0.0339,0.168469
0.034,0.173156
0.034,0.170813
0.034,0.184844
0.034,0.165594
0.034,0.184078
0.034,0.176313
0.034,0.193516
0.034,0.189531
0.034,0.170813
0.034,0.182516
0.034,0.162391
0.034,0.169906
0.0341,0.180172
0.0341,0.184078
0.0341,0.172266
0.0341,0.173734
0.0341,0.176984
0.0341,0.168969
0.0341,0.175484
0.0341,0.163797
0.0341,0.182516
0.0341,0.182516
0.0341,0.174625
0.0341,0.182516
0.0341,0.173156
0.0342,0.171344
0.0342,0.161828
0.0342,0.180172
0.0342,0.168469
0.0342,0.179344
0.0342,0.186438
0.0342,0.174625
0.0342,0.178484
0.0342,0.154422
0.0342,0.170813
0.0342,0.159109
0.0342,0.176109
0.0343,0.159109
0.0343,0.171344
0.0343,0.159109
0.0343,0.159109
0.0343,0.169906
0.0343,0.168469
0.0343,0.174625
0.0343,0.168469
0.0343,0.190391
0.0343,0.174625
0.0343,0.159109
0.0343,0.167547
0.0343,0.180172
0.0344,0.176984
0.0344,0.164547
0.0344,0.179344
0.0344,0.162828
0.0344,0.170813
0.0344,0.174625
0.0344,0.179344
0.0344,0.191984
0.0344,0.165188
0.0344,0.189531
0.0344,0.182516
0.0344,0.190234
0.0345,0.165188
0.0345,0.203984
0.0345,0.175484
0.0345,0.184844
0.0345,0.179344
0.0345,0.195875
0.0345,0.182516
0.0345,0.164703
0.0345,0.174625
0.0345,0.161453
0.0345,0.152094
0.0345,0.175484
0.0345,0.179344
0.0346,0.190391
0.0346,0.168969
0.0346,0.184844
0.0346,0.174625
0.0346,0.187188
0.0346,0.166125
0.0346,0.167547
0.0346,0.185625
0.0346,0.155984
0.0346,0.183266
0.0346,0.142797
0.0346,0.177828
0.0347,0.165188
0.0347,0.175484
0.0347,0.176109
0.0347,0.170813
0.0347,0.169906
0.0347,0.165188
0.0347,0.185625
0.0347,0.162828
0.0347,0.180875
0.0347,0.175484
0.0347,0.175484
0.0347,0.159109
0.0347,0.160469
0.0348,0.190391
0.0348,0.161828
0.0348,0.191875
0.0348,0.176109
0.0348,0.165188
0.0348,0.176984
0.0348,0.178484
0.0348,0.176984
0.0348,0.154422
0.0348,0.173156
0.0348,0.168469
0.0348,0.187188
0.0349,0.173156
0.0349,0.177828
0.0349,0.177828
0.0349,0.168469
0.0349,0.189531
0.0349,0.173156
0.0349,0.207672
0.0349,0.184078
0.0349,0.177828
0.0349,0.172266
0.0349,0.168469
0.0349,0.175484
0.0349,0.181703
0.035,0.179344
0.035,0.173156
0.035,0.173156
0.035,0.164203
0.035,0.161453
0.035,0.171672
0.035,0.171344
0.035,0.176109
0.035,0.169906
0.035,0.18325
0.035,0.171344
0.035,0.159109
0.0351,0.165188
0.0351,0.165188
0.0351,0.168469
0.0351,0.160469
0.0351,0.166594
0.0351,0.166125
0.0351,0.176109
0.0351,0.163797
0.0351,0.176313
0.0351,0.184844
0.0351,0.170813
0.0351,0.189531
0.0351,0.160469
0.0352,0.172266
0.0352,0.169906
0.0352,0.162828
0.0352,0.172266
0.0352,0.161453
0.0352,0.173984
0.0352,0.184797
0.0352,0.173734
0.0352,0.161828
0.0352,0.188797
0.0352,0.166594
0.0352,0.176313
0.0353,0.189531
0.0353,0.162828
0.0353,0.174625
0.0353,0.15575
0.0353,0.168469
0.0353,0.175484
0.0353,0.179344
0.0353,0.177828
0.0353,0.173156
0.0353,0.180172
0.0353,0.182516
0.0353,0.181703
0.0353,0.175484
0.0354,0.171344
0.0354,0.182516
0.0354,0.180953
0.0354,0.195156
0.0354,0.176984
0.0354,0.175484
0.0354,0.172266
0.0354,0.196547
0.0354,0.176109
0.0354,0.176984
0.0354,0.183266
0.0354,0.173156
0.0355,0.181703
0.0355,0.178484
0.0355,0.166125
0.0355,0.178625
0.0355,0.182516
0.0355,0.18325
0.0355,0.159109
0.0355,0.176984
0.0355,0.167031
0.0355,0.166125
0.0355,0.159109
0.0355,0.170813
0.0355,0.158109
0.0356,0.196547
0.0356,0.159109
0.0356,0.14975
0.0356,0.156766
0.0356,0.155438
0.0356,0.173156
0.0356,0.153391
0.0356,0.188797
0.0356,0.161453
0.0356,0.174625
0.0356,0.173156
0.0356,0.167031
0.0357,0.168469
0.0357,0.160469
0.0357,0.174625
0.0357,0.167547
0.0357,0.174625
0.0357,0.165188
0.0357,0.153391
0.0357,0.160469
0.0357,0.159109
0.0357,0.169906
0.0357,0.165188
0.0357,0.163797
0.0357,0.158109
0.0358,0.173156
0.0358,0.165188
0.0358,0.182516
0.0358,0.169906
0.0358,0.143984
0.0358,0.168469
0.0358,0.149938
0.0358,0.162391
0.0358,0.167547
0.0358,0.15575
0.0358,0.176109
0.0358,0.161453
0.0359,0.188797
0.0359,0.152094
0.0359,0.186438
0.0359,0.160469
0.0359,0.176984
0.0359,0.153109
0.0359,0.176109
0.0359,0.160469
0.0359,0.159109
0.0359,0.154422
0.0359,0.151031
0.0359,0.169906
0.0359,0.14975
0.036,0.149938
0.036,0.190234
0.036,0.165188
0.036,0.160469
0.036,0.162391
0.036,0.173734
0.036,0.180172
0.036,0.180953
0.036,0.193516
0.036,0.176984
0.036,0.190391
0.036,0.159109
0.0361,0.198234
0.0361,0.187188
0.0361,0.194203
0.0361,0.182516
0.0361,0.194203
0.0361,0.187906
0.0361,0.184844
0.0361,0.189531
0.0361,0.171672
0.0361,0.191875
0.0361,0.181703
0.0361,0.174625
0.0361,0.175484
0.0362,0.168469
0.0362,0.173734
0.0362,0.175484
0.0362,0.161453
0.0362,0.169906
0.0362,0.167547
0.0362,0.173156
0.0362,0.167547
0.0362,0.159109
0.0362,0.161453
0.0362,0.173734
0.0362,0.173734
0.0363,0.178484
0.0363,0.176984
0.0363,0.174625
0.0363,0.174625
0.0363,0.165188
0.0363,0.187188
0.0363,0.168969
0.0363,0.178625
0.0363,0.168469
0.0363,0.175484
0.0363,0.166125
0.0363,0.176109
0.0363,0.180172
0.0364,0.158109
0.0364,0.172266
0.0364,0.170813
0.0364,0.181703
0.0364,0.169906
0.0364,0.172266
0.0364,0.162828
0.0364,0.162828
0.0364,0.167547
0.0364,0.158109
0.0364,0.175484
0.0364,0.164703
0.0365,0.178484
0.0365,0.159109
0.0365,0.167031
0.0365,0.179344
0.0365,0.170813
0.0365,0.193516
0.0365,0.168469
0.0365,0.181703
0.0365,0.180953
0.0365,0.187188
0.0365,0.174625
0.0365,0.198891
0.0365,0.178484
0.0366,0.184078
0.0366,0.182516
0.0366,0.169906
0.0366,0.180172
0.0366,0.173156
0.0366,0.177828
0.0366,0.194875
0.0366,0.169906
0.0366,0.191875
0.0366,0.184078
0.0366,0.199906
0.0366,0.180172
0.0367,0.176313
0.0367,0.187188
0.0367,0.173156
0.0367,0.172266
0.0367,0.162391
0.0367,0.165188
0.0367,0.159109
0.0367,0.172266
0.0367,0.160469
0.0367,0.164203
0.0367,0.161828
0.0367,0.168469
0.0367,0.168469
0.0368,0.161828
0.0368,0.169906
0.0368,0.15575
0.0368,0.179344
0.0368,0.172266
0.0368,0.169906
0.0368,0.178484
0.0368,0.157062
0.0368,0.175484
0.0368,0.166594
0.0368,0.182516
0.0368,0.158109
0.0369,0.161453
0.0369,0.184797
0.0369,0.166125
0.0369,0.188016
0.0369,0.158109
0.0369,0.187188
0.0369,0.168469
0.0369,0.186438
0.0369,0.175484
0.0369,0.164203
0.0369,0.168469
0.0369,0.169906
0.0369,0.184078
0.037,0.172266
0.037,0.180875
0.037,0.153391
0.037,0.171344
0.037,0.15575
0.037,0.163797
0.037,0.178484
0.037,0.168969
0.037,0.165188
0.037,0.161828
0.037,0.188797
0.037,0.164203
0.0371,0.182516
0.0371,0.173156
0.0371,0.178484
0.0371,0.18325
0.0371,0.170813
0.0371,0.192766
0.0371,0.162828
0.0371,0.176984
0.0371,0.184078
0.0371,0.161828
0.0371,0.184078
0.0371,0.173156
0.0371,0.174625
0.0372,0.168469
0.0372,0.165188
0.0372,0.172266
0.0372,0.175484
0.0372,0.187188
0.0372,0.166125
0.0372,0.202297
0.0372,0.154422
0.0372,0.175484
0.0372,0.168469
0.0372,0.172266
0.0372,0.172266
0.0373,0.173156
0.0373,0.188797
0.0373,0.190391
0.0373,0.178625
0.0373,0.153391
0.0373,0.184078
0.0373,0.180875
0.0373,0.176313
0.0373,0.186438
0.0373,0.174625
0.0373,0.192766
0.0373,0.171344
0.0373,0.176109
0.0374,0.170813
0.0374,0.169906
0.0374,0.161828
0.0374,0.162828
0.0374,0.198234
0.0374,0.147406
0.0374,0.166125
0.0374,0.154422
0.0374,0.176109
0.0374,0.154422
0.0374,0.167547
0.0374,0.173156
0.0375,0.169906
0.0375,0.168469
0.0375,0.161453
0.0375,0.162391
0.0375,0.159109
0.0375,0.154422
0.0375,0.18325
0.0375,0.166594
0.0375,0.187188
0.0375,0.159109
0.0375,0.185625
0.0375,0.166125
0.0375,0.167547
0.0376,0.175484
0.0376,0.169906
0.0376,0.160469
0.0376,0.166594
0.0376,0.171344
0.0376,0.163797
0.0376,0.167031
0.0376,0.172266
0.0376,0.175484
0.0376,0.15775
0.0376,0.161453
0.0376,0.185594
0.0377,0.169906
0.0377,0.177828
0.0377,0.178484
0.0377,0.172266
0.0377,0.175484
0.0377,0.15575
0.0377,0.170813
0.0377,0.159109
0.0377,0.175484
0.0377,0.161453
0.0377,0.165188
0.0377,0.168469
0.0377,0.172266
0.0378,0.167547
0.0378,0.18325
0.0378,0.185594
0.0378,0.175484
0.0378,0.174625
0.0378,0.169344
0.0378,0.187188
0.0378,0.191156
0.0378,0.171344
0.0378,0.176313
0.0378,0.174625
0.0378,0.181703
0.0379,0.154422
0.0379,0.185625
0.0379,0.172266
0.0379,0.171672
0.0379,0.180172
0.0379,0.168469
0.0379,0.188016
0.0379,0.169906
0.0379,0.183266
0.0379,0.166125
0.0379,0.178484
0.0379,0.180172
0.0379,0.174625
0.038,0.180172
0.038,0.159109
0.038,0.176313
0.038,0.18325
0.038,0.171344
0.038,0.159109
0.038,0.172266
0.038,0.179984
0.038,0.172266
0.038,0.187188
0.038,0.171344
0.038,0.172266
0.0381,0.152094
0.0381,0.169906
0.0381,0.171344
0.0381,0.173734
0.0381,0.174625
0.0381,0.175484
0.0381,0.191156
0.0381,0.151031
0.0381,0.195156
0.0381,0.180172
0.0381,0.15775
0.0381,0.198891
0.0381,0.169906
0.0382,0.198891
0.0382,0.176984
0.0382,0.168969
0.0382,0.184078
0.0382,0.180172
0.0382,0.184078
0.0382,0.168469
0.0382,0.187188
0.0382,0.176109
0.0382,0.176984
0.0382,0.182516
0.0382,0.176109
0.0383,0.176984
0.0383,0.154422
0.0383,0.187188
0.0383,0.173156
0.0383,0.162828
0.0383,0.174625
0.0383,0.178625
0.0383,0.164203
0.0383,0.159109
0.0383,0.162828
0.0383,0.176109
0.0383,0.176109
0.0383,0.163797
0.0384,0.173156
0.0384,0.169344
0.0384,0.165188
0.0384,0.172781
0.0384,0.180875
0.0384,0.176109
0.0384,0.151031
0.0384,0.168969
0.0384,0.170813
0.0384,0.176984
0.0384,0.169906
0.0384,0.168969
0.0385,0.166125
0.0385,0.166125
0.0385,0.161453
0.0385,0.15775
0.0385,0.161453
0.0385,0.168469
0.0385,0.184078
0.0385,0.180172
0.0385,0.180875
0.0385,0.170813
0.0385,0.171672
0.0385,0.180172
0.0385,0.162828
0.0386,0.172266
0.0386,0.169906
0.0386,0.163797
0.0386,0.168469
0.0386,0.168469
0.0386,0.171344
0.0386,0.173734
0.0386,0.177828
0.0386,0.176109
0.0386,0.185625
0.0386,0.177828
0.0386,0.176109
0.0387,0.188797
0.0387,0.154688
0.0387,0.18325
0.0387,0.15775
0.0387,0.175484
0.0387,0.167547
0.0387,0.163797
0.0387,0.169906
0.0387,0.152312
0.0387,0.172266
0.0387,0.152312
0.0387,0.185625
0.0387,0.159453
0.0388,0.165188
0.0388,0.170813
0.0388,0.163797
0.0388,0.181703
0.0388,0.170813
0.0388,0.161453
0.0388,0.165188
0.0388,0.179344
0.0388,0.171344
0.0388,0.176109
0.0388,0.162828
0.0388,0.176109
0.0389,0.166594
0.0389,0.154422
0.0389,0.179344
0.0389,0.15575
0.0389,0.185625
0.0389,0.173156
0.0389,0.162828
0.0389,0.168969
0.0389,0.151031
0.0389,0.176984
0.0389,0.166125
0.0389,0.15575
0.0389,0.165188
0.039,0.14975
0.039,0.162828
0.039,0.148672
0.039,0.170813
0.039,0.156391
0.039,0.169906
0.039,0.154422
0.039,0.174625
0.039,0.165188
0.039,0.161453
0.039,0.173156
0.039,0.178484
0.0391,0.173156
0.0391,0.154688
0.0391,0.169906
0.0391,0.180953
0.0391,0.152312
0.0391,0.171344
0.0391,0.161453
0.0391,0.174625
0.0391,0.153391
0.0391,0.166594
0.0391,0.163797
0.0391,0.173156
0.0391,0.184078
0.0392,0.173984
0.0392,0.18875
0.0392,0.161828
0.0392,0.194875
0.0392,0.161453
0.0392,0.175484
0.0392,0.190391
0.0392,0.168469
0.0392,0.186438
0.0392,0.167547
0.0392,0.176984
0.0392,0.170813
0.0393,0.182516
0.0393,0.176984
0.0393,0.179344
0.0393,0.165188
0.0393,0.163797
0.0393,0.177828
0.0393,0.168969
0.0393,0.176984
0.0393,0.161453
0.0393,0.170813
0.0393,0.152094
0.0393,0.167547
0.0393,0.154688
0.0394,0.165188
0.0394,0.172266
0.0394,0.172266
0.0394,0.167984
0.0394,0.166125
0.0394,0.181703
0.0394,0.180172
0.0394,0.172266
0.0394,0.176984
0.0394,0.161453
0.0394,0.175484
0.0394,0.186438
0.0395,0.180172
0.0395,0.181703
0.0395,0.156766
0.0395,0.173984
0.0395,0.159453
0.0395,0.185625
0.0395,0.169906
0.0395,0.178484
0.0395,0.172266
0.0395,0.173734
0.0395,0.18325
0.0395,0.159453
0.0395,0.181703
0.0396,0.165188
0.0396,0.199906
0.0396,0.172266
0.0396,0.176984
0.0396,0.170813
0.0396,0.152094
0.0396,0.187188
0.0396,0.154422
0.0396,0.180172
0.0396,0.159109
0.0396,0.169906
0.0396,0.165188
0.0397,0.169906
0.0397,0.176984
0.0397,0.165188
0.0397,0.182516
0.0397,0.168469
0.0397,0.198891
0.0397,0.173156
0.0397,0.169906
0.0397,0.182516
0.0397,0.162828
0.0397,0.185625
0.0397,0.168969
0.0397,0.182516
0.0398,0.176109
0.0398,0.174625
0.0398,0.168469
0.0398,0.176984
0.0398,0.169906
0.0398,0.179344
0.0398,0.184078
0.0398,0.172266
0.0398,0.177828
0.0398,0.170813
0.0398,0.185625
0.0398,0.170813
0.0399,0.180172
0.0399,0.180875
0.0399,0.182516
0.0399,0.180875
0.0399,0.166594
0.0399,0.168469
0.0399,0.171344
0.0399,0.174625
0.0399,0.180875
0.0399,0.179344
0.0399,0.180172
0.0399,0.170813
0.0399,0.178484
0.04,0.173734
0.04,0.168469
0.04,0.191156
0.04,0.178484
0.04,0.187188
0.04,0.171344
0.04,0.160062
0.04,0.189531
0.04,0.170813
0.04,0.178625
0.04,0.177828
0.04,0.182516
0.0401,0.185625
0.0401,0.165188
0.0401,0.174625
0.0401,0.184844
0.0401,0.184844
0.0401,0.173156
0.0401,0.182516
0.0401,0.175484
0.0401,0.175484
0.0401,0.170813
0.0401,0.188797
0.0401,0.179344
0.0401,0.172266
0.0402,0.181703
0.0402,0.182516
0.0402,0.188797
0.0402,0.176984
0.0402,0.174625
0.0402,0.173734
0.0402,0.181703
0.0402,0.178484
0.0402,0.184844
0.0402,0.170813
0.0402,0.184078
0.0402,0.15575
0.0403,0.170813
0.0403,0.173734
0.0403,0.167031
0.0403,0.166125
0.0403,0.168469
0.0403,0.148672
0.0403,0.161453
0.0403,0.172266
0.0403,0.162828
0.0403,0.163797
0.0403,0.172266
0.0403,0.175484
0.0403,0.176984
0.0404,0.176984
0.0404,0.164203
0.0404,0.187188
0.0404,0.146313
0.0404,0.184844
0.0404,0.172266
0.0404,0.187188
0.0404,0.161828
0.0404,0.151031
0.0404,0.18325
0.0404,0.169906
0.0404,0.186438
0.0405,0.165188
0.0405,0.177828
0.0405,0.166125
0.0405,0.168469
0.0405,0.170813
0.0405,0.165188
0.0405,0.188016
0.0405,0.15575
0.0405,0.168469
0.0405,0.160469
0.0405,0.173734
0.0405,0.184078
0.0405,0.163797
0.0406,0.174625
0.0406,0.171672
0.0406,0.186438
0.0406,0.165188
0.0406,0.166594
0.0406,0.160469
0.0406,0.180875
0.0406,0.162828
0.0406,0.173734
0.0406,0.170813
0.0406,0.163797
0.0406,0.159109
0.0407,0.145172
0.0407,0.168469
0.0407,0.174625
0.0407,0.161453
0.0407,0.169906
0.0407,0.174625
0.0407,0.195156
0.0407,0.151031
0.0407,0.170813
0.0407,0.168969
0.0407,0.162828
0.0407,0.170813
0.0407,0.173734
0.0408,0.178484
0.0408,0.15575
0.0408,0.174625
0.0408,0.168469
0.0408,0.184844
0.0408,0.195875
0.0408,0.167547
0.0408,0.193516
0.0408,0.176313
0.0408,0.163797
0.0408,0.166125
0.0408,0.181703
0.0409,0.167547
0.0409,0.187188
0.0409,0.182516
0.0409,0.182516
0.0409,0.192766
0.0409,0.165188
0.0409,0.176984
0.0409,0.161828
0.0409,0.191156
0.0409,0.166594
0.0409,0.166125
0.0409,0.173156
0.0409,0.15575
0.041,0.173156
0.041,0.153391
0.041,0.171344
0.041,0.168969
0.041,0.174625
0.041,0.170813
0.041,0.165188
0.041,0.162828
0.041,0.161453
0.041,0.172266
0.041,0.164703
0.041,0.184078
0.0411,0.186438
0.0411,0.175484
0.0411,0.184844
0.0411,0.175484
0.0411,0.195156
0.0411,0.176984
0.0411,0.193516
0.0411,0.181703
0.0411,0.181703
0.0411,0.167547
0.0411,0.184078
0.0411,0.184844
0.0411,0.176109
0.0412,0.186438
0.0412,0.176109
0.0412,0.187188
0.0412,0.169906
0.0412,0.175484
0.0412,0.163797
0.0412,0.170813
0.0412,0.176984
0.0412,0.173156
0.0412,0.169906
0.0412,0.18325
0.0412,0.165188
0.0413,0.177828
0.0413,0.15575
0.0413,0.188797
0.0413,0.156766
0.0413,0.184078
0.0413,0.168969
0.0413,0.174625
0.0413,0.174625
0.0413,0.175484
0.0413,0.198234
0.0413,0.176984
0.0413,0.190391
0.0413,0.184078
0.0414,0.175484
0.0414,0.181484
0.0414,0.185594
0.0414,0.18325
0.0414,0.176109
0.0414,0.170813
0.0414,0.182516
0.0414,0.176109
0.0414,0.160469
0.0414,0.175484
0.0414,0.176984
0.0414,0.170813
0.0415,0.176313
0.0415,0.178484
0.0415,0.173734
0.0415,0.161828
0.0415,0.151031
0.0415,0.181703
0.0415,0.174625
0.0415,0.172266
0.0415,0.170813
0.0415,0.177828
0.0415,0.14975
0.0415,0.168469
0.0415,0.165188
0.0416,0.18325
0.0416,0.161828
0.0416,0.180172
0.0416,0.161453
0.0416,0.166125
0.0416,0.173156
0.0416,0.160469
0.0416,0.176984
0.0416,0.167547
0.0416,0.182516
0.0416,0.172266
0.0416,0.165594
0.0417,0.175484
0.0417,0.151031
0.0417,0.177828
0.0417,0.167547
0.0417,0.177828
0.0417,0.174625
0.0417,0.164203
0.0417,0.176984
0.0417,0.175484
0.0417,0.202953
0.0417,0.179344
0.0417,0.196547
0.0417,0.188797
0.0418,0.184078
0.0418,0.179344
0.0418,0.176109
0.0418,0.175484
0.0418,0.182516
0.0418,0.188797
0.0418,0.191156
0.0418,0.176984
0.0418,0.185625
0.0418,0.172266
0.0418,0.196547
0.0418,0.180172
0.0419,0.196547
0.0419,0.169906
0.0419,0.195156
0.0419,0.169906
0.0419,0.190391
0.0419,0.169906
0.0419,0.172266
0.0419,0.174625
0.0419,0.185594
0.0419,0.184078
0.0419,0.167547
0.0419,0.188797
0.0419,0.161828
0.042,0.160469
0.042,0.182516
0.042,0.169906
0.042,0.184078
0.042,0.166125
0.042,0.188797
0.042,0.174625
0.042,0.176109
0.042,0.167031
0.042,0.168469
0.042,0.18325
0.042,0.161453
0.0421,0.175484
0.0421,0.160469
0.0421,0.179344
0.0421,0.173734
0.0421,0.167547
0.0421,0.180172
0.0421,0.173734
0.0421,0.188797
0.0421,0.171344
0.0421,0.174625
0.0421,0.165188
0.0421,0.168469
0.0421,0.172266
0.0422,0.169906
0.0422,0.173734
0.0422,0.163797
0.0422,0.179344
0.0422,0.166594
0.0422,0.187188
0.0422,0.168469
0.0422,0.18325
0.0422,0.181703
0.0422,0.169906
0.0422,0.180172
0.0422,0.159109
0.0423,0.182516
0.0423,0.154422
0.0423,0.187188
0.0423,0.171344
0.0423,0.192766
0.0423,0.163797
0.0423,0.180172
0.0423,0.173156
0.0423,0.181703
0.0423,0.175484
0.0423,0.175484
0.0423,0.172266
0.0423,0.173984
0.0424,0.162828
0.0424,0.143828
0.0424,0.15575
0.0424,0.162828
0.0424,0.162828
0.0424,0.159109
0.0424,0.176984
0.0424,0.166125
0.0424,0.168469
0.0424,0.160469
0.0424,0.175484
0.0424,0.174625
0.0425,0.177828
0.0425,0.182516
0.0425,0.166125
0.0425,0.190391
0.0425,0.157062
0.0425,0.190391
0.0425,0.163797
0.0425,0.185594
0.0425,0.151031
0.0425,0.175484
0.0425,0.190391
0.0425,0.159109
0.0425,0.169906
0.0426,0.162391
0.0426,0.189531
0.0426,0.165188
0.0426,0.194203
0.0426,0.166125
0.0426,0.185594
0.0426,0.189531
0.0426,0.187188
0.0426,0.187188
0.0426,0.166594
0.0426,0.191875
0.0426,0.184844
0.0427,0.183266
0.0427,0.180172
0.0427,0.165188
0.0427,0.181703
0.0427,0.172266
0.0427,0.181703
0.0427,0.188797
0.0427,0.188797
0.0427,0.179344
0.0427,0.174625
0.0427,0.185625
0.0427,0.169906
0.0427,0.181703
0.0428,0.163797
0.0428,0.189531
0.0428,0.178484
0.0428,0.192766
0.0428,0.186438
0.0428,0.159109
0.0428,0.168469
0.0428,0.160469
0.0428,0.171672
0.0428,0.165188
0.0428,0.173734
0.0428,0.180172
0.0429,0.181703
0.0429,0.186438
0.0429,0.179344
0.0429,0.171672
0.0429,0.190391
0.0429,0.173734
0.0429,0.175484
0.0429,0.160469
0.0429,0.172266
0.0429,0.171344
0.0429,0.176984
0.0429,0.159109
0.0429,0.169906
0.043,0.15575
0.043,0.176984
0.043,0.178484
0.043,0.175484
0.043,0.185594
0.043,0.204672
0.043,0.190391
0.043,0.158109
0.043,0.168469
0.043,0.176984
0.043,0.171672
0.043,0.189531
0.0431,0.161828
0.0431,0.192766
0.0431,0.171344
0.0431,0.172266
0.0431,0.184078
0.0431,0.168469
0.0431,0.182516
0.0431,0.180172
0.0431,0.188797
0.0431,0.164203
0.0431,0.160469
0.0431,0.171344
0.0431,0.184078
0.0432,0.166125
0.0432,0.174625
0.0432,0.180172
0.0432,0.151031
0.0432,0.170813
0.0432,0.165188
0.0432,0.180172
0.0432,0.168469
0.0432,0.167547
0.0432,0.154422
0.0432,0.173156
0.0432,0.162391
0.0433,0.168469
0.0433,0.170813
0.0433,0.177828
0.0433,0.174625
0.0433,0.166594
0.0433,0.176984
0.0433,0.180172
0.0433,0.166125
0.0433,0.180875
0.0433,0.166125
0.0433,0.188797
0.0433,0.188797
0.0433,0.188797
0.0434,0.190391
0.0434,0.175484
0.0434,0.191156
0.0434,0.180172
0.0434,0.190391
0.0434,0.184078
0.0434,0.184844
0.0434,0.179344
0.0434,0.179344
0.0434,0.174234
0.0434,0.164703
0.0434,0.194203
0.0435,0.172266
0.0435,0.180875
0.0435,0.176984
0.0435,0.164703
0.0435,0.176109
0.0435,0.168469
0.0435,0.158109
0.0435,0.181703
0.0435,0.175484
0.0435,0.177828
0.0435,0.173156
0.0435,0.173156
0.0435,0.164203
0.0436,0.177828
0.0436,0.169906
0.0436,0.176984
0.0436,0.177828
0.0436,0.171344
0.0436,0.160469
0.0436,0.165188
0.0436,0.173156
0.0436,0.172266
0.0436,0.168469
0.0436,0.168469
0.0436,0.173984
0.0437,0.169906
0.0437,0.173156
0.0437,0.167547
0.0437,0.176984
0.0437,0.179344
0.0437,0.174625
0.0437,0.18325
0.0437,0.163797
0.0437,0.182516
0.0437,0.175484
0.0437,0.167547
0.0437,0.166594
0.0437,0.164203
0.0438,0.166594
0.0438,0.180172
0.0438,0.184844
0.0438,0.172266
0.0438,0.192766
0.0438,0.170813
0.0438,0.177828
0.0438,0.182516
0.0438,0.171344
0.0438,0.205906
0.0438,0.154422
0.0438,0.188797
0.0439,0.168469
0.0439,0.188797
0.0439,0.179344
0.0439,0.169906
0.0439,0.173156
0.0439,0.154688
0.0439,0.168469
0.0439,0.167031
0.0439,0.170813
0.0439,0.177828
0.0439,0.169906
0.0439,0.185594
0.0439,0.168469
0.044,0.166125
0.044,0.153391
0.044,0.18325
0.044,0.176984
0.044,0.167547
0.044,0.184844
0.044,0.180172
0.044,0.173734
0.044,0.160469
0.044,0.161453
0.044,0.167547
0.044,0.180172
0.0441,0.188016
0.0441,0.170813
0.0441,0.192547
0.0441,0.148672
0.0441,0.166125
0.0441,0.162828
0.0441,0.169906
0.0441,0.180172
0.0441,0.187188
0.0441,0.188797
0.0441,0.166125
0.0441,0.198234
0.0441,0.164203
0.0442,0.179344
0.0442,0.165188
0.0442,0.190391
0.0442,0.178484
0.0442,0.174625
0.0442,0.190391
0.0442,0.168469
0.0442,0.193516
0.0442,0.162828
0.0442,0.176984
0.0442,0.169906
0.0442,0.169906
0.0443,0.168469
0.0443,0.184078
0.0443,0.198234
0.0443,0.192766
0.0443,0.190391
0.0443,0.172266
0.0443,0.178484
0.0443,0.173734
0.0443,0.169906
0.0443,0.188797
0.0443,0.176984
0.0443,0.186438
0.0443,0.176109
0.0444,0.179344
0.0444,0.185625
0.0444,0.159453
0.0444,0.178484
0.0444,0.159109
0.0444,0.184078
0.0444,0.168469
0.0444,0.160469
0.0444,0.170813
0.0444,0.145078
0.0444,0.161453
0.0444,0.134516
0.0445,0.178484
0.0445,0.145172
0.0445,0.172266
0.0445,0.169906
0.0445,0.165188
0.0445,0.168469
0.0445,0.15575
0.0445,0.163797
0.0445,0.162828
0.0445,0.170813
0.0445,0.159109
0.0445,0.184078
0.0445,0.160469
0.0446,0.185625
0.0446,0.161828
0.0446,0.176109
0.0446,0.185625
0.0446,0.154688
0.0446,0.173156
0.0446,0.162391
0.0446,0.160469
0.0446,0.176313
0.0446,0.161453
0.0446,0.189531
0.0446,0.162828
0.0447,0.174625
0.0447,0.180875
0.0447,0.181703
0.0447,0.177828
0.0447,0.174625
0.0447,0.180875
0.0447,0.175484
0.0447,0.190391
0.0447,0.164203
0.0447,0.197531
0.0447,0.164203
0.0447,0.181703
0.0447,0.176984
0.0448,0.181703
0.0448,0.174625
0.0448,0.169906
0.0448,0.180953
0.0448,0.15575
0.0448,0.177828
0.0448,0.167547
0.0448,0.180172
0.0448,0.177828
0.0448,0.170813
0.0448,0.165188
0.0448,0.173984
0.0449,0.18325
0.0449,0.173734
0.0449,0.182516
0.0449,0.165188
0.0449,0.18325
0.0449,0.178484
0.0449,0.169906
0.0449,0.165188
0.0449,0.15575
0.0449,0.162828
0.0449,0.174625
0.0449,0.168969
0.0449,0.178484
0.045,0.159109
0.045,0.164203
0.045,0.166125
0.045,0.170813
0.045,0.171344
0.045,0.169906
0.045,0.163797
0.045,0.175484
0.045,0.154422
0.045,0.173156
0.045,0.171672
0.045,0.175484
0.0451,0.180172
0.0451,0.178484
0.0451,0.165188
0.0451,0.186438
0.0451,0.166125
0.0451,0.18325
0.0451,0.167547
0.0451,0.188797
0.0451,0.182516
0.0451,0.163797
0.0451,0.187188
0.0451,0.167547
0.0451,0.187906
0.0452,0.172266
0.0452,0.18325
0.0452,0.175484
0.0452,0.18325
0.0452,0.188016
0.0452,0.164703
0.0452,0.161828
0.0452,0.159109
0.0452,0.169906
0.0452,0.163797
0.0452,0.167547
0.0452,0.185625
0.0453,0.168969
0.0453,0.173734
0.0453,0.161453
0.0453,0.180172
0.0453,0.147406
0.0453,0.179344
0.0453,0.175484
0.0453,0.169906
0.0453,0.182391
0.0453,0.160469
0.0453,0.169906
0.0453,0.166125
0.0453,0.165188
0.0454,0.154422
0.0454,0.166125
0.0454,0.159109
0.0454,0.153391
0.0454,0.165188
0.0454,0.136875
0.0454,0.147547
0.0454,0.134547
0.0454,0.138047
0.0454,0.14975
0.0454,0.128688
0.0454,0.139234
0.0455,0.128516
0.0455,0.134516
0.0455,0.128688
0.0455,0.127438
0.0455,0.129797
0.0455,0.135703
0.0455,0.137938
0.0455,0.160469
0.0455,0.157062
0.0455,0.14975
0.0455,0.162828
0.0455,0.147547
0.0455,0.152094
0.0456,0.151031
0.0456,0.167547
0.0456,0.164703
0.0456,0.159109
0.0456,0.168469
0.0456,0.164203
0.0456,0.177828
0.0456,0.156766
0.0456,0.164703
0.0456,0.172266
0.0456,0.165188
0.0456,0.173156
0.0457,0.162828
0.0457,0.174625
0.0457,0.167547
0.0457,0.165188
0.0457,0.166125
0.0457,0.171344
0.0457,0.175484
0.0457,0.145172
0.0457,0.188797
0.0457,0.167547
0.0457,0.181703
0.0457,0.173156
0.0457,0.161828
0.0458,0.184078
0.0458,0.146313
0.0458,0.174625
0.0458,0.166594
0.0458,0.164203
0.0458,0.163797
0.0458,0.173156
0.0458,0.166125
0.0458,0.167547
0.0458,0.162828
0.0458,0.161828
0.0458,0.176984
0.0459,0.162828
0.0459,0.184078
0.0459,0.182516
0.0459,0.18325
0.0459,0.176109
0.0459,0.182516
0.0459,0.176109
0.0459,0.165188
0.0459,0.184844
0.0459,0.168469
0.0459,0.177828
0.0459,0.166125
0.0459,0.195875
0.046,0.180172
0.046,0.178484
0.046,0.181703
0.046,0.184078
0.046,0.176984
0.046,0.181484
0.046,0.18325
0.046,0.176109
0.046,0.189531
0.046,0.174625
0.046,0.169906
0.046,0.184844
0.0461,0.167547
0.0461,0.173984
0.0461,0.169906
0.0461,0.175484
0.0461,0.174625
0.0461,0.169906
0.0461,0.182516
0.0461,0.154422
0.0461,0.163797
0.0461,0.166125
0.0461,0.171344
0.0461,0.187188
0.0461,0.154422
0.0462,0.181703
0.0462,0.168469
0.0462,0.168469
0.0462,0.146156
0.0462,0.170813
0.0462,0.161828
0.0462,0.169344
0.0462,0.185625
0.0462,0.166594
0.0462,0.188797
0.0462,0.165188
0.0462,0.172266
0.0463,0.180172
0.0463,0.175484
0.0463,0.165188
0.0463,0.176984
0.0463,0.182516
0.0463,0.175484
0.0463,0.169906
0.0463,0.188797
0.0463,0.198891
0.0463,0.180172
0.0463,0.188797
0.0463,0.187188
0.0463,0.188016
0.0464,0.191156
0.0464,0.153391
0.0464,0.182516
0.0464,0.167031
0.0464,0.178484
0.0464,0.183266
0.0464,0.176984
0.0464,0.164703
0.0464,0.151031
0.0464,0.169906
0.0464,0.18325
0.0464,0.169344
0.0465,0.177828
0.0465,0.168469
0.0465,0.171672
0.0465,0.168969
0.0465,0.167547
0.0465,0.176984
0.0465,0.184078
0.0465,0.171344
0.0465,0.173734
0.0465,0.199906
0.0465,0.166125
0.0465,0.191156
0.0465,0.193516
0.0466,0.177828
0.0466,0.184078
0.0466,0.188797
0.0466,0.193516
0.0466,0.184078
0.0466,0.178484
0.0466,0.172266
0.0466,0.180172
0.0466,0.169906
0.0466,0.187188
0.0466,0.18325
0.0466,0.187188
0.0467,0.169906
0.0467,0.159109
0.0467,0.188016
0.0467,0.183906
0.0467,0.195875
0.0467,0.181703
0.0467,0.172266
0.0467,0.179344
0.0467,0.161828
0.0467,0.165188
0.0467,0.169906
0.0467,0.176109
0.0467,0.174625
0.0468,0.161828
0.0468,0.170813
0.0468,0.178625
0.0468,0.161453
0.0468,0.167547
0.0468,0.170391
0.0468,0.165188
0.0468,0.170813
0.0468,0.162828
0.0468,0.176984
0.0468,0.169906
0.0468,0.176984
0.0469,0.188797
0.0469,0.169906
0.0469,0.175484
0.0469,0.184078
0.0469,0.165188
0.0469,0.176984
0.0469,0.161453
0.0469,0.173156
0.0469,0.162828
0.0469,0.176109
0.0469,0.163797
0.0469,0.193516
0.0469,0.168969
0.047,0.185625
0.047,0.180172
0.047,0.181703
0.047,0.163797
0.047,0.176984
0.047,0.170813
0.047,0.185625
0.047,0.174625
0.047,0.171344
0.047,0.174625
0.047,0.175484
0.047,0.169344
0.0471,0.185625
0.0471,0.174625
0.0471,0.182516
0.0471,0.167031
0.0471,0.188797
0.0471,0.171344
0.0471,0.167547
0.0471,0.178484
0.0471,0.166594
0.0471,0.180172
0.0471,0.151031
0.0471,0.187188
0.0471,0.165594
0.0472,0.170813
0.0472,0.172484
0.0472,0.160469
0.0472,0.172266
0.0472,0.168469
0.0472,0.172266
0.0472,0.182516
0.0472,0.188797
0.0472,0.172266
0.0472,0.199906
0.0472,0.180172
0.0472,0.160469
0.0473,0.161453
0.0473,0.165188
0.0473,0.174625
0.0473,0.166594
0.0473,0.170813
0.0473,0.172266
0.0473,0.170813
0.0473,0.187188
0.0473,0.155438
0.0473,0.173156
0.0473,0.154688
0.0473,0.178484
0.0473,0.169344
0.0474,0.178484
0.0474,0.177828
0.0474,0.168469
0.0474,0.172266
0.0474,0.165188
0.0474,0.168469
0.0474,0.173156
0.0474,0.176984
0.0474,0.174625
0.0474,0.176984
0.0474,0.185625
0.0474,0.187188
0.0475,0.170813
0.0475,0.177594
0.0475,0.165188
0.0475,0.170813
0.0475,0.163797
0.0475,0.187188
0.0475,0.173156
0.0475,0.175484
0.0475,0.165188
0.0475,0.190391
0.0475,0.176984
0.0475,0.176313
0.0475,0.172266
0.0476,0.171344
0.0476,0.178484
0.0476,0.173734
0.0476,0.172266
0.0476,0.161828
0.0476,0.170813
0.0476,0.158688
0.0476,0.172266
0.0476,0.170813
0.0476,0.170813
0.0476,0.187188
0.0476,0.174625
0.0477,0.180875
0.0477,0.165188
0.0477,0.166594
0.0477,0.166594
0.0477,0.159453
0.0477,0.162828
0.0477,0.168469
0.0477,0.178484
0.0477,0.160469
0.0477,0.177828
0.0477,0.163797
0.0477,0.166125
0.0477,0.176109
0.0478,0.18325
0.0478,0.174625
0.0478,0.172266
0.0478,0.179344
0.0478,0.188016
0.0478,0.162828
0.0478,0.194203
0.0478,0.182516
0.0478,0.191875
0.0478,0.152312
0.0478,0.209437
0.0478,0.157062
0.0479,0.173984
0.0479,0.169906
0.0479,0.176984
0.0479,0.171344
0.0479,0.163797
0.0479,0.175484
0.0479,0.165188
0.0479,0.193516
0.0479,0.173734
0.0479,0.186438
0.0479,0.186438
0.0479,0.181703
0.0479,0.189531
0.048,0.167891
0.048,0.181687
0.048,0.186438
0.048,0.160984
0.048,0.176984
0.048,0.176984
0.048,0.180172
0.048,0.179344
0.048,0.199906
0.048,0.176109
0.048,0.188797
0.048,0.188797
0.0481,0.196547
0.0481,0.164203
0.0481,0.172266
0.0481,0.185625
0.0481,0.163797
0.0481,0.167547
0.0481,0.162828
0.0481,0.170813
0.0481,0.175484
0.0481,0.174625
0.0481,0.167547
0.0481,0.168969
0.0481,0.178484
0.0482,0.166125
0.0482,0.179344
0.0482,0.168969
0.0482,0.167547
0.0482,0.168469
0.0482,0.161828
0.0482,0.174625
0.0482,0.152312
0.0482,0.187188
0.0482,0.176984
0.0482,0.18325
0.0482,0.167547
0.0483,0.153391
0.0483,0.185625
0.0483,0.156766
0.0483,0.178484
0.0483,0.177828
0.0483,0.180172
0.0483,0.170813
0.0483,0.169906
0.0483,0.164203
0.0483,0.181703
0.0483,0.170813
0.0483,0.173984
0.0483,0.169906
0.0484,0.161828
0.0484,0.154422
0.0484,0.15575
0.0484,0.167547
0.0484,0.182516
0.0484,0.160469
0.0484,0.172266
0.0484,0.163797
0.0484,0.179344
0.0484,0.161453
0.0484,0.154422
0.0484,0.193516
0.0485,0.154688
0.0485,0.179344
0.0485,0.162828
0.0485,0.195875
0.0485,0.162828
0.0485,0.18325
0.0485,0.171344
0.0485,0.165188
0.0485,0.167031
0.0485,0.176984
0.0485,0.173156
0.0485,0.165188
0.0485,0.168469
0.0486,0.162391
0.0486,0.168469
0.0486,0.160469
0.0486,0.170813
0.0486,0.180875
0.0486,0.154422
0.0486,0.161828
0.0486,0.169344
0.0486,0.168469
0.0486,0.175188
0.0486,0.163797
0.0486,0.172266
0.0487,0.173156
0.0487,0.168469
0.0487,0.165188
0.0487,0.179344
0.0487,0.174625
0.0487,0.176109
0.0487,0.184078
0.0487,0.161828
0.0487,0.179344
0.0487,0.155438
0.0487,0.191156
0.0487,0.172266
0.0487,0.201828
0.0488,0.180172
0.0488,0.184078
0.0488,0.184844
0.0488,0.176109
0.0488,0.173156
0.0488,0.184078
0.0488,0.187188
0.0488,0.170813
0.0488,0.182516
0.0488,0.178484
0.0488,0.175484
0.0488,0.199906
0.0489,0.156766
0.0489,0.173156
0.0489,0.146313
0.0489,0.165188
0.0489,0.176984
0.0489,0.164203
0.0489,0.153391
0.0489,0.151188
0.0489,0.172266
0.0489,0.165188
0.0489,0.159109
0.0489,0.162828
0.0489,0.190391
0.049,0.159109
0.049,0.168469
0.049,0.174625
0.049,0.167031
0.049,0.169906
0.049,0.173734
0.049,0.186438
0.049,0.161828
0.049,0.166125
0.049,0.173156
0.049,0.165188
0.049,0.172266
0.0491,0.152094
0.0491,0.178625
0.0491,0.181703
0.0491,0.167031
0.0491,0.179344
0.0491,0.175484
0.0491,0.180172
0.0491,0.176984
0.0491,0.188797
0.0491,0.166125
0.0491,0.169906
0.0491,0.172266
0.0491,0.175484
0.0492,0.169906
0.0492,0.166594
0.0492,0.186438
0.0492,0.148672
0.0492,0.170187
0.0492,0.161828
0.0492,0.177594
0.0492,0.166125
0.0492,0.168469
0.0492,0.189531
0.0492,0.161453
0.0492,0.184078
0.0493,0.174625
0.0493,0.181703
0.0493,0.180172
0.0493,0.167031
0.0493,0.184078
0.0493,0.176109
0.0493,0.168469
0.0493,0.166594
0.0493,0.170813
0.0493,0.167547
0.0493,0.166125
0.0493,0.167547
0.0493,0.170813
0.0494,0.172266
0.0494,0.166594
0.0494,0.15575
0.0494,0.142797
0.0494,0.163797
0.0494,0.163797
0.0494,0.152312
0.0494,0.169906
0.0494,0.160469
0.0494,0.168969
0.0494,0.161453
0.0494,0.163797
0.0495,0.176984
0.0495,0.165188
0.0495,0.182516
0.0495,0.187188
0.0495,0.191156
0.0495,0.169906
0.0495,0.174625
0.0495,0.170813
0.0495,0.171344
0.0495,0.185594
0.0495,0.184078
0.0495,0.194203
0.0495,0.166125
0.0496,0.191156
0.0496,0.156766
0.0496,0.179344
0.0496,0.181703
0.0496,0.185594
0.0496,0.177828
0.0496,0.161453
0.0496,0.181703
0.0496,0.177828
0.0496,0.182516
0.0496,0.171344
0.0496,0.186438
0.0497,0.188797
0.0497,0.168969
0.0497,0.176984
0.0497,0.174625
0.0497,0.184078
0.0497,0.165188
0.0497,0.175484
0.0497,0.174625
0.0497,0.152094
0.0497,0.174625
0.0497,0.163797
0.0497,0.180875
0.0497,0.170813
0.0498,0.178625
0.0498,0.174625
0.0498,0.178625
0.0498,0.178484
0.0498,0.176984
0.0498,0.180172
0.0498,0.178484
0.0498,0.174625
0.0498,0.173156
0.0498,0.176984
0.0498,0.180172
0.0498,0.185625
0.0499,0.179344
0.0499,0.181703
0.0499,0.185625
0.0499,0.177828
0.0499,0.190391
0.0499,0.191156
0.0499,0.162828
0.0499,0.181703
0.0499,0.173734
0.0499,0.182516
0.0499,0.168469
0.0499,0.188797
0.0499,0.169906
0.05,0.168969
0.05,0.173734
0.05,0.14975
0.05,0.189531
0.05,0.170813
0.05,0.177828
0.05,0.174625
0.05,0.189531
0.05,0.163797
0.05,0.179344
0.05,0.173156
0.05,0.182516
0.0501,0.188797
0.0501,0.168969
0.0501,0.173984
0.0501,0.160469
0.0501,0.161828
0.0501,0.166594
0.0501,0.165188
0.0501,0.169906
0.0501,0.161453
0.0501,0.180953
0.0501,0.176109
0.0501,0.168969
0.0501,0.161453
0.0502,0.165188
0.0502,0.175484
0.0502,0.163188
0.0502,0.187188
0.0502,0.171672
0.0502,0.18325
0.0502,0.162828
0.0502,0.154422
0.0502,0.173734
0.0502,0.142734
0.0502,0.177828
0.0502,0.165188
0.0503,0.174625
0.0503,0.176109
0.0503,0.176984
0.0503,0.191156
0.0503,0.161828
0.0503,0.178484
0.0503,0.168469
0.0503,0.184078
0.0503,0.158109
0.0503,0.169906
0.0503,0.182516
0.0503,0.170813
0.0503,0.188797
0.0504,0.169906
0.0504,0.172266
0.0504,0.174625
0.0504,0.170813
0.0504,0.172266
0.0504,0.182516
0.0504,0.184078
0.0504,0.193516
0.0504,0.188797
0.0504,0.174625
0.0504,0.174625
0.0504,0.165188
0.0505,0.185594
0.0505,0.174625
0.0505,0.182516
0.0505,0.171344
0.0505,0.169906
0.0505,0.181703
0.0505,0.169906
0.0505,0.195875
0.0505,0.179344
0.0505,0.192766
0.0505,0.189531
0.0505,0.191875
0.0505,0.187906
0.0506,0.176984
0.0506,0.198891
0.0506,0.169906
0.0506,0.188016
0.0506,0.18325
0.0506,0.182391
0.0506,0.182516
0.0506,0.167031
0.0506,0.199906
0.0506,0.177828
0.0506,0.173156
0.0506,0.186438
0.0507,0.169906
0.0507,0.181703
0.0507,0.173984
0.0507,0.191156
0.0507,0.166594
0.0507,0.189531
0.0507,0.188797
0.0507,0.177828
0.0507,0.18325
0.0507,0.167547
0.0507,0.180953
0.0507,0.167547
0.0507,0.207672
0.0508,0.173734
0.0508,0.180172
0.0508,0.177828
0.0508,0.177828
0.0508,0.161453
0.0508,0.159453
0.0508,0.163797
0.0508,0.151031
0.0508,0.175484
0.0508,0.161453
0.0508,0.176984
0.0508,0.160469
0.0509,0.147547
0.0509,0.174625
0.0509,0.165188
0.0509,0.169906
0.0509,0.166594
0.0509,0.180875
0.0509,0.173734
0.0509,0.163797
0.0509,0.176109
0.0509,0.154688
0.0509,0.175484
0.0509,0.154422
0.0509,0.174625
0.051,0.169344
0.051,0.172266
0.051,0.168469
0.051,0.168469
0.051,0.179063
0.051,0.157062
0.051,0.176109
0.051,0.152312
0.051,0.162828
0.051,0.161828
0.051,0.169906
0.051,0.172266
0.0511,0.159109
0.0511,0.183266
0.0511,0.172266
0.0511,0.181703
0.0511,0.160469
0.0511,0.176313
0.0511,0.169906
0.0511,0.184078
0.0511,0.184078
0.0511,0.168469
0.0511,0.189531
0.0511,0.167547
0.0511,0.194203
0.0512,0.170813
0.0512,0.180953
0.0512,0.185594
0.0512,0.167547
0.0512,0.189531
0.0512,0.173984
0.0512,0.163797
0.0512,0.161453
0.0512,0.174625
0.0512,0.173156
0.0512,0.154422
0.0512,0.186438
0.0513,0.171344
0.0513,0.18325
0.0513,0.163797
0.0513,0.158109
0.0513,0.174625
0.0513,0.176984
0.0513,0.166594
0.0513,0.155438
0.0513,0.169906
0.0513,0.159453
0.0513,0.171344
0.0513,0.164203
0.0513,0.171672
0.0514,0.180172
0.0514,0.160469
0.0514,0.188016
0.0514,0.173734
0.0514,0.181703
0.0514,0.168469
0.0514,0.180172
0.0514,0.179344
0.0514,0.169906
0.0514,0.188797
0.0514,0.178484
0.0514,0.182516
0.0515,0.181703
0.0515,0.201234
0.0515,0.184078
0.0515,0.202953
0.0515,0.185625
0.0515,0.168469
0.0515,0.156766
0.0515,0.157062
0.0515,0.176984
0.0515,0.165188
0.0515,0.187188
0.0515,0.187188
0.0515,0.184078
0.0516,0.170813
0.0516,0.168469
0.0516,0.171344
0.0516,0.171344
0.0516,0.171344
0.0516,0.169906
0.0516,0.181703
0.0516,0.168469
0.0516,0.159109
0.0516,0.185625
0.0516,0.162828
0.0516,0.175484
0.0517,0.168469
0.0517,0.189531
0.0517,0.179344
0.0517,0.166594
0.0517,0.173734
0.0517,0.165188
0.0517,0.186438
0.0517,0.171344
0.0517,0.181703
0.0517,0.174625
0.0517,0.170813
0.0517,0.170813
0.0517,0.182516
0.0518,0.188797
0.0518,0.164203
0.0518,0.185625
0.0518,0.162828
0.0518,0.190391
0.0518,0.175484
0.0518,0.168969
0.0518,0.182516
0.0518,0.164203
0.0518,0.184844
0.0518,0.167547
0.0518,0.173156
0.0519,0.169906
0.0519,0.177828
0.0519,0.176109
0.0519,0.169906
0.0519,0.165188
0.0519,0.161453
0.0519,0.184078
0.0519,0.153391
0.0519,0.164703
0.0519,0.160469
0.0519,0.166125
0.0519,0.156766
0.0519,0.171344
0.052,0.176984
0.052,0.154422
0.052,0.180875
0.052,0.163797
0.052,0.176109
0.052,0.168469
0.052,0.174625
0.052,0.18325
0.052,0.164203
0.052,0.179344
0.052,0.165188
0.052,0.181703
0.0521,0.176109
0.0521,0.185594
0.0521,0.176984
0.0521,0.184078
0.0521,0.161453
0.0521,0.159109
0.0521,0.186438
0.0521,0.171344
0.0521,0.170813
0.0521,0.179344
0.0521,0.170813
0.0521,0.171344
0.0521,0.165188
0.0522,0.169906
0.0522,0.185625
0.0522,0.169906
0.0522,0.176984
0.0522,0.180172
0.0522,0.176109
0.0522,0.14975
0.0522,0.169906
0.0522,0.179344
0.0522,0.175484
0.0522,0.180953
0.0522,0.184078
0.0523,0.189531
0.0523,0.168469
0.0523,0.176109
0.0523,0.201594
0.0523,0.202297
0.0523,0.167547
0.0523,0.186438
0.0523,0.169906
0.0523,0.175484
0.0523,0.168469
0.0523,0.181703
0.0523,0.185625
0.0523,0.173984
0.0524,0.181703
0.0524,0.174625
0.0524,0.190391
0.0524,0.162828
0.0524,0.159109
0.0524,0.181703
0.0524,0.163797
0.0524,0.18325
0.0524,0.177828
0.0524,0.195156
0.0524,0.167984
0.0524,0.176984
0.0525,0.180172
0.0525,0.164547
0.0525,0.187188
0.0525,0.160469
0.0525,0.187188
0.0525,0.158109
0.0525,0.159109
0.0525,0.165188
0.0525,0.169906
0.0525,0.163797
0.0525,0.171344
0.0525,0.167547
0.0525,0.163797
0.0526,0.162828
0.0526,0.161828
0.0526,0.166594
0.0526,0.173734
0.0526,0.160469
0.0526,0.184078
0.0526,0.159109
0.0526,0.167547
0.0526,0.171344
0.0526,0.165188
0.0526,0.176109
0.0526,0.172266
0.0527,0.164203
0.0527,0.166594
0.0527,0.176109
0.0527,0.160469
0.0527,0.169906
0.0527,0.172266
0.0527,0.175484
0.0527,0.177828
0.0527,0.159109
0.0527,0.176984
0.0527,0.172266
0.0527,0.172266
0.0527,0.166125
0.0528,0.180172
0.0528,0.199906
0.0528,0.190391
0.0528,0.187188
0.0528,0.173156
0.0528,0.176984
0.0528,0.168969
0.0528,0.181703
0.0528,0.184844
0.0528,0.171344
0.0528,0.198234
0.0528,0.176984
0.0529,0.168469
0.0529,0.172266
0.0529,0.166125
0.0529,0.174625
0.0529,0.160469
0.0529,0.178625
0.0529,0.170813
0.0529,0.177828
0.0529,0.15575
0.0529,0.168469
0.0529,0.170813
0.0529,0.177828
0.0529,0.169906
0.053,0.160469
0.053,0.174625
0.053,0.163797
0.053,0.184078
0.053,0.159453
0.053,0.171344
0.053,0.147406
0.053,0.177828
0.053,0.165188
0.053,0.166125
0.053,0.173734
0.053,0.157062
0.0531,0.175484
0.0531,0.162828
0.0531,0.169906
0.0531,0.165188
0.0531,0.161453
0.0531,0.176984
0.0531,0.160469
0.0531,0.161828
0.0531,0.171344
0.0531,0.176984
0.0531,0.179344
0.0531,0.168469
0.0531,0.174625
0.0532,0.151031
0.0532,0.191875
0.0532,0.173156
0.0532,0.179344
0.0532,0.187188
0.0532,0.175484
0.0532,0.176984
0.0532,0.169906
0.0532,0.176984
0.0532,0.188016
0.0532,0.176313
0.0532,0.178484
0.0533,0.180172
0.0533,0.174625
0.0533,0.180172
0.0533,0.175484
0.0533,0.181703
0.0533,0.198234
0.0533,0.173156
0.0533,0.185625
0.0533,0.162828
0.0533,0.180875
0.0533,0.170813
0.0533,0.175484
0.0533,0.184078
0.0534,0.178484
0.0534,0.197531
0.0534,0.191172
0.0534,0.164203
0.0534,0.176984
0.0534,0.173156
0.0534,0.188797
0.0534,0.176984
0.0534,0.185625
0.0534,0.172266
0.0534,0.188797
0.0534,0.154422
0.0535,0.168469
0.0535,0.168469
0.0535,0.172266
0.0535,0.180172
0.0535,0.170813
0.0535,0.170813
0.0535,0.154422
0.0535,0.168469
0.0535,0.168969
0.0535,0.173984
0.0535,0.176313
0.0535,0.170813
0.0535,0.171672
0.0536,0.179344
0.0536,0.163797
0.0536,0.173156
0.0536,0.166125
0.0536,0.176984
0.0536,0.165188
0.0536,0.18325
0.0536,0.194391
0.0536,0.169906
0.0536,0.176109
0.0536,0.160469
0.0536,0.180953
0.0537,0.170813
0.0537,0.178484
0.0537,0.179344
0.0537,0.169906
0.0537,0.173156
0.0537,0.174625
0.0537,0.173734
0.0537,0.173156
0.0537,0.184844
0.0537,0.163797
0.0537,0.189531
0.0537,0.145078
0.0537,0.163797
0.0538,0.160469
0.0538,0.176984
0.0538,0.181703
0.0538,0.168969
0.0538,0.177828
0.0538,0.165188
0.0538,0.166125
0.0538,0.158109
0.0538,0.168469
0.0538,0.176984
0.0538,0.170813
0.0538,0.191875
0.0539,0.172266
0.0539,0.175484
0.0539,0.159109
0.0539,0.169906
0.0539,0.188797
0.0539,0.162828
0.0539,0.186438
0.0539,0.153109
0.0539,0.189531
0.0539,0.154688
0.0539,0.187906
0.0539,0.171344
0.0539,0.189531
0.054,0.185625
0.054,0.173156
0.054,0.182516
0.054,0.164203
0.054,0.191875
0.054,0.169906
0.054,0.180172
0.054,0.187188
0.054,0.188016
0.054,0.191875
0.054,0.154422
0.054,0.199188
0.0541,0.153391
0.0541,0.154422
0.0541,0.166125
0.0541,0.168969
0.0541,0.174625
0.0541,0.154422
0.0541,0.178484
0.0541,0.171344
0.0541,0.191156
0.0541,0.148469
0.0541,0.191875
0.0541,0.168969
0.0541,0.166969
0.0542,0.167547
0.0542,0.160469
0.0542,0.186438
0.0542,0.163797
0.0542,0.184078
0.0542,0.156766
0.0542,0.180172
0.0542,0.169906
0.0542,0.180172
0.0542,0.188016
0.0542,0.165188
0.0542,0.181703
0.0543,0.160469
0.0543,0.168469
0.0543,0.166594
0.0543,0.15775
0.0543,0.169906
0.0543,0.167547
0.0543,0.166125
0.0543,0.163797
0.0543,0.166125
0.0543,0.176313
0.0543,0.15575
0.0543,0.183266
0.0543,0.167547
0.0544,0.170813
0.0544,0.181703
0.0544,0.173984
0.0544,0.180172
0.0544,0.176984
0.0544,0.161453
0.0544,0.171344
0.0544,0.177828
0.0544,0.173156
0.0544,0.176984
0.0544,0.169906
0.0544,0.158109
0.0545,0.160062
0.0545,0.178625
0.0545,0.176109
0.0545,0.181703
0.0545,0.179344
0.0545,0.18325
0.0545,0.168469
0.0545,0.169906
0.0545,0.172266
0.0545,0.184078
0.0545,0.176984
0.0545,0.193516
0.0545,0.172266
0.0546,0.177828
0.0546,0.161453
0.0546,0.165188
0.0546,0.160469
0.0546,0.151031
0.0546,0.169906
0.0546,0.168469
0.0546,0.179344
0.0546,0.173734
0.0546,0.163797
0.0546,0.175484
0.0546,0.188797
0.0547,0.176109
0.0547,0.169906
0.0547,0.191156
0.0547,0.171344
0.0547,0.176984
0.0547,0.159109
0.0547,0.168469
0.0547,0.187188
0.0547,0.152312
0.0547,0.176984
0.0547,0.15575
0.0547,0.18325
0.0547,0.172266
0.0548,0.175484
0.0548,0.191156
0.0548,0.202953
0.0548,0.188797
0.0548,0.173156
0.0548,0.179344
0.0548,0.178484
0.0548,0.195875
0.0548,0.176313
0.0548,0.180172
0.0548,0.191875
0.0548,0.182516
0.0549,0.181703
0.0549,0.174625
0.0549,0.197531
0.0549,0.180172
0.0549,0.173734
0.0549,0.182516
0.0549,0.180172
0.0549,0.181703
0.0549,0.176984
0.0549,0.176984
0.0549,0.164203
0.0549,0.179344
0.0549,0.161453
0.055,0.173156
0.055,0.172266
0.055,0.174625


==> csvFile3.csv <==
x,y
0.015,0.117984
0.015,0.0795469
0.015,0.101469
0.015,0.0873125
0.015,0.0935938
0.015,0.0849531
0.015,0.077875
0.015,0.0943906
0.015,0.0725313
0.0151,0.078875
0.0151,0.0904375
0.0151,0.0896719
0.0151,0.101469
0.0151,0.0935938
0.0151,0.0943906
0.0151,0.0743906
0.0151,0.0991094
0.0151,0.101469
0.0151,0.107094
0.0151,0.118984
0.0151,0.107094
0.0151,0.125266
0.0152,0.100609
0.0152,0.127438
0.0152,0.118984
0.0152,0.128516
0.0152,0.132156
0.0152,0.121375
0.0152,0.127438
0.0152,0.121375
0.0152,0.140391
0.0152,0.12375
0.0152,0.145078
0.0152,0.122953
0.0153,0.132156
0.0153,0.127438
0.0153,0.126125
0.0153,0.150031
0.0153,0.129797
0.0153,0.139234
0.0153,0.135703
0.0153,0.132156
0.0153,0.121672
0.0153,0.125078
0.0153,0.135688
0.0153,0.131031
0.0153,0.135703
0.0154,0.134516
0.0154,0.145078
0.0154,0.132156
0.0154,0.134516
0.0154,0.132156
0.0154,0.129797
0.0154,0.126344
0.0154,0.135703
0.0154,0.130891
0.0154,0.133375
0.0154,0.12375
0.0154,0.138031
0.0155,0.130891
0.0155,0.147547
0.0155,0.151031
0.0155,0.161828
0.0155,0.141594
0.0155,0.131031
0.0155,0.132156
0.0155,0.15575
0.0155,0.136875
0.0155,0.141594
0.0155,0.145078
0.0155,0.132156
0.0155,0.142797
0.0156,0.12375
0.0156,0.147406
0.0156,0.135656
0.0156,0.141594
0.0156,0.141594
0.0156,0.128688
0.0156,0.143828
0.0156,0.126125
0.0156,0.133375
0.0156,0.135656
0.0156,0.139187
0.0156,0.145078
0.0157,0.124016
0.0157,0.129797
0.0157,0.128516
0.0157,0.131031
0.0157,0.128688
0.0157,0.133375
0.0157,0.116609
0.0157,0.138031
0.0157,0.128516
0.0157,0.127438
0.0157,0.133375
0.0157,0.134516
0.0157,0.135703
0.0158,0.120344
0.0158,0.146313
0.0158,0.140406
0.0158,0.143953
0.0158,0.140406
0.0158,0.134516
0.0158,0.151031
0.0158,0.122703
0.0158,0.141594
0.0158,0.133375
0.0158,0.141594
0.0158,0.146313
0.0159,0.139234
0.0159,0.136875
0.0159,0.153391
0.0159,0.140391
0.0159,0.145078
0.0159,0.133375
0.0159,0.122703
0.0159,0.131031
0.0159,0.12375
0.0159,0.138047
0.0159,0.136875
0.0159,0.132156
0.0159,0.14975
0.016,0.130891
0.016,0.132156
0.016,0.121672
0.016,0.122703
0.016,0.133375
0.016,0.132156
0.016,0.120344
0.016,0.126344
0.016,0.12375
0.016,0.12375
0.016,0.136875
0.016,0.135703
0.0161,0.133266
0.0161,0.129797
0.0161,0.12375
0.0161,0.145078
0.0161,0.112312
0.0161,0.126344
0.0161,0.129797
0.0161,0.133266
0.0161,0.139234
0.0161,0.125266
0.0161,0.154688
0.0161,0.126125
0.0161,0.142734
0.0162,0.126344
0.0162,0.157062
0.0162,0.133375
0.0162,0.142797
0.0162,0.138047
0.0162,0.136875
0.0162,0.145172
0.0162,0.142734
0.0162,0.15775
0.0162,0.147547
0.0162,0.15575
0.0162,0.147547
0.0163,0.153391
0.0163,0.133266
0.0163,0.153391
0.0163,0.152094
0.0163,0.142734
0.0163,0.158109
0.0163,0.143953
0.0163,0.138047
0.0163,0.121672
0.0163,0.122703
0.0163,0.140391
0.0163,0.112312
0.0163,0.122703
0.0164,0.135703
0.0164,0.106188
0.0164,0.116984
0.0164,0.132156
0.0164,0.116984
0.0164,0.133375
0.0164,0.134516
0.0164,0.131031
0.0164,0.132156
0.0164,0.134516
0.0164,0.120625
0.0164,0.135703
0.0165,0.135703
0.0165,0.131031
0.0165,0.135703
0.0165,0.147547
0.0165,0.132156
0.0165,0.151031
0.0165,0.129797
0.0165,0.138031
0.0165,0.132156
0.0165,0.131031
0.0165,0.138031
0.0165,0.117984
0.0165,0.160469
0.0166,0.120344
0.0166,0.140391
0.0166,0.129797
0.0166,0.138047
0.0166,0.127438
0.0166,0.119328
0.0166,0.140406
0.0166,0.122703
0.0166,0.131031
0.0166,0.126344
0.0166,0.141594
0.0166,0.132156
0.0167,0.133266
0.0167,0.143953
0.0167,0.122703
0.0167,0.141594
0.0167,0.128688
0.0167,0.143953
0.0167,0.142797
0.0167,0.129594
0.0167,0.143953
0.0167,0.133266
0.0167,0.141594
0.0167,0.111844
0.0167,0.154688
0.0168,0.136875
0.0168,0.139234
0.0168,0.146313
0.0168,0.131031
0.0168,0.139234
0.0168,0.139234
0.0168,0.147547
0.0168,0.127438
0.0168,0.138031
0.0168,0.153391
0.0168,0.136875
0.0168,0.165188
0.0169,0.119328
0.0169,0.152312
0.0169,0.117984
0.0169,0.128688
0.0169,0.126344
0.0169,0.118312
0.0169,0.146313
0.0169,0.128516
0.0169,0.132156
0.0169,0.125078
0.0169,0.141594
0.0169,0.111844
0.0169,0.138031
0.017,0.115625
0.017,0.132156
0.017,0.121672
0.017,0.126344
0.017,0.135703
0.017,0.131031
0.017,0.152312
0.017,0.120344
0.017,0.139234
0.017,0.113266
0.017,0.141594
0.017,0.132156
0.0171,0.135703
0.0171,0.146313
0.0171,0.129594
0.0171,0.133375
0.0171,0.138031
0.0171,0.128688
0.0171,0.127438
0.0171,0.114234
0.0171,0.142797
0.0171,0.138047
0.0171,0.145078
0.0171,0.138047
0.0171,0.145078
0.0172,0.141594
0.0172,0.153391
0.0172,0.134516
0.0172,0.140391
0.0172,0.152094
0.0172,0.158109
0.0172,0.142734
0.0172,0.139234
0.0172,0.139187
0.0172,0.138047
0.0172,0.136875
0.0172,0.116984
0.0173,0.146313
0.0173,0.135703
0.0173,0.147406
0.0173,0.122703
0.0173,0.132156
0.0173,0.136875
0.0173,0.129594
0.0173,0.134516
0.0173,0.145078
0.0173,0.117984
0.0173,0.130891
0.0173,0.129797
0.0173,0.140391
0.0174,0.12375
0.0174,0.129797
0.0174,0.146391
0.0174,0.114656
0.0174,0.129797
0.0174,0.12375
0.0174,0.147547
0.0174,0.120344
0.0174,0.159453
0.0174,0.142797
0.0174,0.140391
0.0174,0.139234
0.0175,0.126344
0.0175,0.146156
0.0175,0.138047
0.0175,0.167547
0.0175,0.138047
0.0175,0.141594
0.0175,0.120625
0.0175,0.14975
0.0175,0.129797
0.0175,0.138047
0.0175,0.143953
0.0175,0.130891
0.0175,0.152312
0.0176,0.138031
0.0176,0.138031
0.0176,0.127438
0.0176,0.142797
0.0176,0.136875
0.0176,0.125078
0.0176,0.138047
0.0176,0.139234
0.0176,0.131094
0.0176,0.134516
0.0176,0.133266
0.0176,0.134516
0.0177,0.132156
0.0177,0.127438
0.0177,0.127438
0.0177,0.132156
0.0177,0.112312
0.0177,0.135656
0.0177,0.128516
0.0177,0.132156
0.0177,0.142734
0.0177,0.128516
0.0177,0.128516
0.0177,0.115625
0.0177,0.139234
0.0178,0.120344
0.0178,0.131031
0.0178,0.12375
0.0178,0.138047
0.0178,0.128688
0.0178,0.12375
0.0178,0.147406
0.0178,0.133094
0.0178,0.134516
0.0178,0.139187
0.0178,0.143953
0.0178,0.149938
0.0179,0.130891
0.0179,0.152312
0.0179,0.126344
0.0179,0.161453
0.0179,0.139234
0.0179,0.154688
0.0179,0.138047
0.0179,0.154688
0.0179,0.139234
0.0179,0.146313
0.0179,0.161828
0.0179,0.140391
0.0179,0.159453
0.018,0.151031
0.018,0.148672
0.018,0.135703
0.018,0.126344
0.018,0.161828
0.018,0.131031
0.018,0.121672
0.018,0.120625
0.018,0.125266
0.018,0.145172
0.018,0.134516
0.018,0.128516
0.0181,0.138047
0.0181,0.129797
0.0181,0.124016
0.0181,0.134516
0.0181,0.110906
0.0181,0.136875
0.0181,0.136875
0.0181,0.128688
0.0181,0.151031
0.0181,0.129797
0.0181,0.140406
0.0181,0.128516
0.0181,0.133375
0.0182,0.115625
0.0182,0.142734
0.0182,0.117984
0.0182,0.141594
0.0182,0.133266
0.0182,0.122703
0.0182,0.139187
0.0182,0.115625
0.0182,0.135656
0.0182,0.112312
0.0182,0.140406
0.0182,0.129797
0.0183,0.128516
0.0183,0.133375
0.0183,0.115625
0.0183,0.139234
0.0183,0.135703
0.0183,0.152094
0.0183,0.141594
0.0183,0.131031
0.0183,0.139187
0.0183,0.135703
0.0183,0.122703
0.0183,0.125078
0.0183,0.125078
0.0184,0.136875
0.0184,0.12375
0.0184,0.126344
0.0184,0.135703
0.0184,0.140391
0.0184,0.143828
0.0184,0.150797
0.0184,0.140406
0.0184,0.146156
0.0184,0.142734
0.0184,0.162828
0.0184,0.135703
0.0185,0.134547
0.0185,0.167547
0.0185,0.127438
0.0185,0.127438
0.0185,0.133266
0.0185,0.140406
0.0185,0.136875
0.0185,0.115984
0.0185,0.140406
0.0185,0.127438
0.0185,0.131031
0.0185,0.12375
0.0185,0.124016
0.0186,0.127438
0.0186,0.128688
0.0186,0.112312
0.0186,0.127438
0.0186,0.152312
0.0186,0.127594
0.0186,0.138031
0.0186,0.129797
0.0186,0.147609
0.0186,0.139234
0.0186,0.126344
0.0186,0.138047
0.0187,0.126125
0.0187,0.14975
0.0187,0.145172
0.0187,0.143953
0.0187,0.124797
0.0187,0.147406
0.0187,0.136875
0.0187,0.141594
0.0187,0.125078
0.0187,0.140391
0.0187,0.153391
0.0187,0.119328
0.0187,0.134547
0.0188,0.134516
0.0188,0.143828
0.0188,0.134516
0.0188,0.143953
0.0188,0.136875
0.0188,0.136875
0.0188,0.153391
0.0188,0.131031
0.0188,0.15575
0.0188,0.133266
0.0188,0.136875
0.0188,0.14975
0.0189,0.139234
0.0189,0.153391
0.0189,0.126125
0.0189,0.147547
0.0189,0.141594
0.0189,0.128688
0.0189,0.118984
0.0189,0.135703
0.0189,0.121672
0.0189,0.122703
0.0189,0.131031
0.0189,0.120344
0.0189,0.151188
0.019,0.138031
0.019,0.140406
0.019,0.141594
0.019,0.111844
0.019,0.133266
0.019,0.115625
0.019,0.126125
0.019,0.121672
0.019,0.138047
0.019,0.127438
0.019,0.128516
0.019,0.130891
0.0191,0.136875
0.0191,0.140391
0.0191,0.114656
0.0191,0.145172
0.0191,0.135703
0.0191,0.151031
0.0191,0.121375
0.0191,0.126344
0.0191,0.131031
0.0191,0.128516
0.0191,0.140391
0.0191,0.114656
0.0191,0.153391
0.0192,0.117984
0.0192,0.142797
0.0192,0.153109
0.0192,0.147547
0.0192,0.154688
0.0192,0.133266
0.0192,0.141594
0.0192,0.115625
0.0192,0.146313
0.0192,0.138031
0.0192,0.135703
0.0192,0.142734
0.0193,0.136875
0.0193,0.153391
0.0193,0.119328
0.0193,0.135703
0.0193,0.126125
0.0193,0.136875
0.0193,0.128688
0.0193,0.129797
0.0193,0.160469
0.0193,0.133266
0.0193,0.137938
0.0193,0.127438
0.0193,0.127438
0.0194,0.132156
0.0194,0.126344
0.0194,0.134516
0.0194,0.133266
0.0194,0.125266
0.0194,0.132156
0.0194,0.128516
0.0194,0.134516
0.0194,0.122703
0.0194,0.133266
0.0194,0.117984
0.0194,0.136875
0.0195,0.114234
0.0195,0.139234
0.0195,0.124016
0.0195,0.145172
0.0195,0.113266
0.0195,0.133266
0.0195,0.132156
0.0195,0.112312
0.0195,0.116984
0.0195,0.120344
0.0195,0.142734
0.0195,0.131031
0.0195,0.139234
0.0196,0.127438
0.0196,0.121672
0.0196,0.134547
0.0196,0.129797
0.0196,0.145078
0.0196,0.106188
0.0196,0.143953
0.0196,0.141594
0.0196,0.126125
0.0196,0.133266
0.0196,0.109969
0.0196,0.140406
0.0197,0.127438
0.0197,0.139234
0.0197,0.135703
0.0197,0.14975
0.0197,0.127438
0.0197,0.138047
0.0197,0.132156
0.0197,0.135656
0.0197,0.151031
0.0197,0.136875
0.0197,0.129797
0.0197,0.128688
0.0197,0.110906
0.0198,0.131031
0.0198,0.112312
0.0198,0.135703
0.0198,0.12375
0.0198,0.139234
0.0198,0.128516
0.0198,0.136875
0.0198,0.115625
0.0198,0.133375
0.0198,0.125078
0.0198,0.118984
0.0198,0.121672
0.0199,0.116609
0.0199,0.143953
0.0199,0.119328
0.0199,0.129797
0.0199,0.140406
0.0199,0.131031
0.0199,0.139234
0.0199,0.127438
0.0199,0.151031
0.0199,0.110906
0.0199,0.146391
0.0199,0.127438
0.0199,0.150797
0.02,0.138047
0.02,0.142734
0.02,0.147547
0.02,0.131031
0.02,0.148672
0.02,0.131031
0.02,0.132234
0.02,0.142797
0.02,0.153391
0.02,0.136875
0.02,0.133266
0.02,0.153109
0.0201,0.151031
0.0201,0.14975
0.0201,0.133375
0.0201,0.142797
0.0201,0.148469
0.0201,0.151031
0.0201,0.139234
0.0201,0.131031
0.0201,0.152094
0.0201,0.143953
0.0201,0.153391
0.0201,0.135703
0.0201,0.152312
0.0202,0.133266
0.0202,0.153391
0.0202,0.14975
0.0202,0.131031
0.0202,0.161453
0.0202,0.146313
0.0202,0.14975
0.0202,0.126344
0.0202,0.129797
0.0202,0.132156
0.0202,0.143953
0.0202,0.152094
0.0203,0.141594
0.0203,0.131031
0.0203,0.145172
0.0203,0.132156
0.0203,0.141594
0.0203,0.135703
0.0203,0.140391
0.0203,0.122703
0.0203,0.136875
0.0203,0.125078
0.0203,0.132156
0.0203,0.127438
0.0203,0.121672
0.0204,0.135703
0.0204,0.122703
0.0204,0.127438
0.0204,0.116984
0.0204,0.136875
0.0204,0.109969
0.0204,0.117984
0.0204,0.121672
0.0204,0.135703
0.0204,0.121672
0.0204,0.141516
0.0204,0.124016
0.0205,0.109969
0.0205,0.135656
0.0205,0.116984
0.0205,0.128688
0.0205,0.131031
0.0205,0.112312
0.0205,0.143953
0.0205,0.126125
0.0205,0.121672
0.0205,0.127438
0.0205,0.125078
0.0205,0.118984
0.0205,0.138047
0.0206,0.133375
0.0206,0.138047
0.0206,0.138031
0.0206,0.143953
0.0206,0.143953
0.0206,0.135656
0.0206,0.135703
0.0206,0.132156
0.0206,0.119328
0.0206,0.138031
0.0206,0.121672
0.0206,0.149938
0.0207,0.119328
0.0207,0.127438
0.0207,0.135703
0.0207,0.113266
0.0207,0.135703
0.0207,0.112312
0.0207,0.141594
0.0207,0.12375
0.0207,0.161828
0.0207,0.126125
0.0207,0.152094
0.0207,0.120344
0.0207,0.129797
0.0208,0.135656
0.0208,0.126125
0.0208,0.125078
0.0208,0.127438
0.0208,0.136875
0.0208,0.143953
0.0208,0.120344
0.0208,0.121672
0.0208,0.140406
0.0208,0.125078
0.0208,0.117984
0.0208,0.129797
0.0209,0.117984
0.0209,0.143953
0.0209,0.121375
0.0209,0.122703
0.0209,0.131031
0.0209,0.135703
0.0209,0.140391
0.0209,0.124016
0.0209,0.152312
0.0209,0.129594
0.0209,0.146313
0.0209,0.131031
0.0209,0.136875
0.021,0.128688
0.021,0.135703
0.021,0.139187
0.021,0.130891
0.021,0.135656
0.021,0.145078
0.021,0.145172
0.021,0.133266
0.021,0.122703
0.021,0.136875
0.021,0.126344
0.021,0.130891
0.0211,0.121891
0.0211,0.143953
0.0211,0.129797
0.0211,0.145078
0.0211,0.140391
0.0211,0.128516
0.0211,0.138031
0.0211,0.109969
0.0211,0.128688
0.0211,0.125078
0.0211,0.139234
0.0211,0.136875
0.0211,0.124016
0.0212,0.141594
0.0212,0.114656
0.0212,0.128688
0.0212,0.113672
0.0212,0.127594
0.0212,0.125078
0.0212,0.132156
0.0212,0.138031
0.0212,0.110906
0.0212,0.130891
0.0212,0.127438
0.0212,0.135703
0.0213,0.135656
0.0213,0.145172
0.0213,0.133266
0.0213,0.136875
0.0213,0.127438
0.0213,0.125078
0.0213,0.140406
0.0213,0.125078
0.0213,0.147547
0.0213,0.131031
0.0213,0.147547
0.0213,0.132156
0.0213,0.139234
0.0214,0.159109
0.0214,0.122703
0.0214,0.153109
0.0214,0.114656
0.0214,0.152312
0.0214,0.129797
0.0214,0.136875
0.0214,0.130891
0.0214,0.132156
0.0214,0.140391
0.0214,0.134516
0.0214,0.147547
0.0215,0.126125
0.0215,0.128516
0.0215,0.126344
0.0215,0.136875
0.0215,0.128516
0.0215,0.138047
0.0215,0.125266
0.0215,0.121375
0.0215,0.118984
0.0215,0.117984
0.0215,0.106188
0.0215,0.127438
0.0215,0.120344
0.0216,0.131031
0.0216,0.107094
0.0216,0.128516
0.0216,0.120344
0.0216,0.138047
0.0216,0.127438
0.0216,0.129797
0.0216,0.134547
0.0216,0.126344
0.0216,0.145078
0.0216,0.122703
0.0216,0.122703
0.0217,0.114656
0.0217,0.132156
0.0217,0.124016
0.0217,0.140391
0.0217,0.142797
0.0217,0.138031
0.0217,0.147547
0.0217,0.138047
0.0217,0.134516
0.0217,0.131031
0.0217,0.129797
0.0217,0.131031
0.0217,0.125266
0.0218,0.128516
0.0218,0.125266
0.0218,0.138047
0.0218,0.119328
0.0218,0.122703
0.0218,0.120344
0.0218,0.136875
0.0218,0.138031
0.0218,0.134516
0.0218,0.142797
0.0218,0.132156
0.0218,0.143828
0.0219,0.138031
0.0219,0.154688
0.0219,0.135703
0.0219,0.133266
0.0219,0.140391
0.0219,0.142797
0.0219,0.136875
0.0219,0.129797
0.0219,0.139234
0.0219,0.122703
0.0219,0.131031
0.0219,0.133375
0.0219,0.132156
0.022,0.117984
0.022,0.136875
0.022,0.150797
0.022,0.131031
0.022,0.140391
0.022,0.120344
0.022,0.127438
0.022,0.129797
0.022,0.128688
0.022,0.151031
0.022,0.135703
0.022,0.15575
0.0221,0.118984
0.0221,0.139234
0.0221,0.133266
0.0221,0.124016
0.0221,0.156766
0.0221,0.129797
0.0221,0.165188
0.0221,0.118984
0.0221,0.139187
0.0221,0.143953
0.0221,0.136875
0.0221,0.132156
0.0221,0.136875
0.0222,0.136875
0.0222,0.110391
0.0222,0.136875
0.0222,0.117297
0.0222,0.136875
0.0222,0.127594
0.0222,0.131031
0.0222,0.157062
0.0222,0.132156
0.0222,0.136875
0.0222,0.120344
0.0222,0.141594
0.0223,0.127438
0.0223,0.135703
0.0223,0.141594
0.0223,0.129797
0.0223,0.124016
0.0223,0.118984
0.0223,0.135656
0.0223,0.126344
0.0223,0.121375
0.0223,0.122703
0.0223,0.153391
0.0223,0.136875
0.0223,0.127438
0.0224,0.132156
0.0224,0.125078
0.0224,0.141594
0.0224,0.125266
0.0224,0.136875
0.0224,0.149938
0.0224,0.126344
0.0224,0.143953
0.0224,0.117984
0.0224,0.136875
0.0224,0.127438
0.0224,0.131031
0.0225,0.118984
0.0225,0.136875
0.0225,0.136875
0.0225,0.140406
0.0225,0.145172
0.0225,0.132156
0.0225,0.139234
0.0225,0.119328
0.0225,0.124016
0.0225,0.120344
0.0225,0.117984
0.0225,0.142797
0.0225,0.129797
0.0226,0.140391
0.0226,0.121672
0.0226,0.131031
0.0226,0.117984
0.0226,0.126344
0.0226,0.128516
0.0226,0.136875
0.0226,0.136875
0.0226,0.130891
0.0226,0.138031
0.0226,0.134391
0.0226,0.120344
0.0227,0.135656
0.0227,0.127438
0.0227,0.139234
0.0227,0.132156
0.0227,0.136875
0.0227,0.139234
0.0227,0.133266
0.0227,0.139187
0.0227,0.148672
0.0227,0.121672
0.0227,0.125266
0.0227,0.139234
0.0227,0.131031
0.0228,0.124016
0.0228,0.109969
0.0228,0.131031
0.0228,0.125078
0.0228,0.122703
0.0228,0.126344
0.0228,0.116609
0.0228,0.127438
0.0228,0.109969
0.0228,0.115625
0.0228,0.129797
0.0228,0.129797
0.0229,0.132156
0.0229,0.121672
0.0229,0.136875
0.0229,0.125078
0.0229,0.143953
0.0229,0.133375
0.0229,0.146313
0.0229,0.133375
0.0229,0.148469
0.0229,0.142797
0.0229,0.134391
0.0229,0.128688
0.0229,0.139234
0.023,0.143953
0.023,0.141594
0.023,0.157062
0.023,0.141594
0.023,0.142797
0.023,0.128688
0.023,0.135703
0.023,0.14975
0.023,0.142734
0.023,0.131031
0.023,0.140391
0.023,0.146313
0.0231,0.138031
0.0231,0.136875
0.0231,0.121672
0.0231,0.136875
0.0231,0.134516
0.0231,0.148672
0.0231,0.140391
0.0231,0.138031
0.0231,0.142734
0.0231,0.126125
0.0231,0.126344
0.0231,0.122703
0.0231,0.119328
0.0232,0.128516
0.0232,0.126344
0.0232,0.134516
0.0232,0.136875
0.0232,0.114656
0.0232,0.134547
0.0232,0.126344
0.0232,0.134516
0.0232,0.136875
0.0232,0.128516
0.0232,0.101469
0.0232,0.138031
0.0233,0.117984
0.0233,0.128688
0.0233,0.117984
0.0233,0.116984
0.0233,0.126344
0.0233,0.121672
0.0233,0.116984
0.0233,0.126344
0.0233,0.135703
0.0233,0.138047
0.0233,0.135703
0.0233,0.138031
0.0233,0.121672
0.0234,0.139234
0.0234,0.12375
0.0234,0.143953
0.0234,0.133266
0.0234,0.136875
0.0234,0.138031
0.0234,0.127438
0.0234,0.122703
0.0234,0.138047
0.0234,0.139234
0.0234,0.130891
0.0234,0.141594
0.0235,0.134391
0.0235,0.135703
0.0235,0.133266
0.0235,0.128516
0.0235,0.135703
0.0235,0.109969
0.0235,0.131031
0.0235,0.117984
0.0235,0.148672
0.0235,0.113266
0.0235,0.129797
0.0235,0.145078
0.0235,0.128688
0.0236,0.127594
0.0236,0.120625
0.0236,0.151031
0.0236,0.126344
0.0236,0.135703
0.0236,0.131031
0.0236,0.121672
0.0236,0.139234
0.0236,0.118984
0.0236,0.145172
0.0236,0.118984
0.0236,0.122703
0.0237,0.12825
0.0237,0.113672
0.0237,0.126125
0.0237,0.113266
0.0237,0.129797
0.0237,0.132156
0.0237,0.124016
0.0237,0.117984
0.0237,0.139234
0.0237,0.132156
0.0237,0.129797
0.0237,0.139234
0.0237,0.121672
0.0238,0.128688
0.0238,0.135703
0.0238,0.141594
0.0238,0.132156
0.0238,0.139234
0.0238,0.129797
0.0238,0.153391
0.0238,0.142734
0.0238,0.109969
0.0238,0.125078
0.0238,0.12375
0.0238,0.136875
0.0239,0.122703
0.0239,0.124016
0.0239,0.142734
0.0239,0.127438
0.0239,0.14975
0.0239,0.127438
0.0239,0.141594
0.0239,0.127594
0.0239,0.117984
0.0239,0.127188
0.0239,0.153391
0.0239,0.115625
0.0239,0.133266
0.024,0.136875
0.024,0.138047
0.024,0.140391
0.024,0.136875
0.024,0.14975
0.024,0.132156
0.024,0.138047
0.024,0.141594
0.024,0.134516
0.024,0.15575
0.024,0.128516
0.024,0.132234
0.0241,0.142797
0.0241,0.125078
0.0241,0.145078
0.0241,0.132156
0.0241,0.138047
0.0241,0.125078
0.0241,0.143953
0.0241,0.131031
0.0241,0.129797
0.0241,0.113266
0.0241,0.113266
0.0241,0.140391
0.0241,0.112312
0.0242,0.133266
0.0242,0.132234
0.0242,0.132156
0.0242,0.132156
0.0242,0.127438
0.0242,0.135703
0.0242,0.126125
0.0242,0.138047
0.0242,0.142797
0.0242,0.143953
0.0242,0.125078
0.0242,0.138031
0.0243,0.133266
0.0243,0.132156
0.0243,0.131031
0.0243,0.116984
0.0243,0.130891
0.0243,0.122703
0.0243,0.118984
0.0243,0.145078
0.0243,0.131031
0.0243,0.122703
0.0243,0.141594
0.0243,0.135656
0.0243,0.127594
0.0244,0.141516
0.0244,0.116984
0.0244,0.126344
0.0244,0.121672
0.0244,0.129906
0.0244,0.133375
0.0244,0.127438
0.0244,0.132156
0.0244,0.121672
0.0244,0.133375
0.0244,0.133375
0.0244,0.138047
0.0245,0.118984
0.0245,0.148672
0.0245,0.15575
0.0245,0.131031
0.0245,0.138047
0.0245,0.138047
0.0245,0.171344
0.0245,0.142734
0.0245,0.129906
0.0245,0.139234
0.0245,0.143953
0.0245,0.152094
0.0245,0.126344
0.0246,0.135703
0.0246,0.112312
0.0246,0.141594
0.0246,0.129797
0.0246,0.120344
0.0246,0.128688
0.0246,0.113266
0.0246,0.133266
0.0246,0.120344
0.0246,0.142797
0.0246,0.138047
0.0246,0.143984
0.0247,0.127438
0.0247,0.126344
0.0247,0.122703
0.0247,0.132156
0.0247,0.135703
0.0247,0.129797
0.0247,0.129797
0.0247,0.116984
0.0247,0.126344
0.0247,0.138031
0.0247,0.121375
0.0247,0.140391
0.0247,0.105297
0.0248,0.136875
0.0248,0.127438
0.0248,0.119328
0.0248,0.127438
0.0248,0.120344
0.0248,0.124016
0.0248,0.135656
0.0248,0.138031
0.0248,0.136875
0.0248,0.138047
0.0248,0.129906
0.0248,0.131031
0.0249,0.126344
0.0249,0.132156
0.0249,0.125078
0.0249,0.116984
0.0249,0.129797
0.0249,0.136875
0.0249,0.126344
0.0249,0.135703
0.0249,0.125266
0.0249,0.129797
0.0249,0.115984
0.0249,0.142734
0.0249,0.122703
0.025,0.145078
0.025,0.134516
0.025,0.14975
0.025,0.126344
0.025,0.131031
0.025,0.127438
0.025,0.107625
0.025,0.106188
0.025,0.112312
0.025,0.139234
0.025,0.12375
0.025,0.136875
0.0251,0.119328
0.0251,0.108547
0.0251,0.114656
0.0251,0.131031
0.0251,0.119328
0.0251,0.127438
0.0251,0.138047
0.0251,0.129797
0.0251,0.127438
0.0251,0.134547
0.0251,0.121672
0.0251,0.156766
0.0251,0.126344
0.0252,0.139234
0.0252,0.120344
0.0252,0.126484
0.0252,0.133266
0.0252,0.127438
0.0252,0.146156
0.0252,0.119328
0.0252,0.132156
0.0252,0.139234
0.0252,0.148672
0.0252,0.136875
0.0252,0.121672
0.0253,0.151031
0.0253,0.133266
0.0253,0.14975
0.0253,0.138031
0.0253,0.152094
0.0253,0.149938
0.0253,0.129797
0.0253,0.135656
0.0253,0.120344
0.0253,0.135703
0.0253,0.126344
0.0253,0.143953
0.0253,0.131984
0.0254,0.135703
0.0254,0.126344
0.0254,0.126344
0.0254,0.122391
0.0254,0.127438
0.0254,0.133375
0.0254,0.115625
0.0254,0.135516
0.0254,0.127438
0.0254,0.133266
0.0254,0.117984
0.0254,0.121672
0.0255,0.124016
0.0255,0.130891
0.0255,0.135703
0.0255,0.102953
0.0255,0.125266
0.0255,0.128516
0.0255,0.132156
0.0255,0.140391
0.0255,0.121375
0.0255,0.138031
0.0255,0.118984
0.0255,0.128688
0.0255,0.122953
0.0256,0.128516
0.0256,0.128688
0.0256,0.136875
0.0256,0.145078
0.0256,0.122703
0.0256,0.133266
0.0256,0.113266
0.0256,0.134547
0.0256,0.141516
0.0256,0.127188
0.0256,0.139234
0.0256,0.112312
0.0257,0.114234
0.0257,0.09975
0.0257,0.128688
0.0257,0.122703
0.0257,0.126344
0.0257,0.116984
0.0257,0.129797
0.0257,0.12375
0.0257,0.12375
0.0257,0.127438
0.0257,0.108547
0.0257,0.130891
0.0257,0.131031
0.0258,0.154688
0.0258,0.140391
0.0258,0.129797
0.0258,0.14975
0.0258,0.133375
0.0258,0.131031
0.0258,0.129906
0.0258,0.138031
0.0258,0.121672
0.0258,0.132156
0.0258,0.136875
0.0258,0.141594
0.0259,0.153391
0.0259,0.126344
0.0259,0.131031
0.0259,0.126344
0.0259,0.151031
0.0259,0.124016
0.0259,0.131094
0.0259,0.148672
0.0259,0.135703
0.0259,0.152094
0.0259,0.141594
0.0259,0.14975
0.0259,0.140391
0.026,0.138047
0.026,0.145172
0.026,0.138047
0.026,0.153391
0.026,0.140406
0.026,0.142797
0.026,0.133266
0.026,0.142734
0.026,0.142734
0.026,0.141594
0.026,0.152312
0.026,0.120344
0.0261,0.143953
0.0261,0.121672
0.0261,0.132156
0.0261,0.127594
0.0261,0.116984
0.0261,0.133266
0.0261,0.114656
0.0261,0.142797
0.0261,0.126125
0.0261,0.146313
0.0261,0.136875
0.0261,0.140391
0.0261,0.122703
0.0262,0.122703
0.0262,0.151031
0.0262,0.126344
0.0262,0.138047
0.0262,0.100609
0.0262,0.131031
0.0262,0.120344
0.0262,0.143953
0.0262,0.132156
0.0262,0.143953
0.0262,0.146313
0.0262,0.133266
0.0263,0.133375
0.0263,0.115625
0.0263,0.128688
0.0263,0.126344
0.0263,0.127438
0.0263,0.141594
0.0263,0.116609
0.0263,0.140391
0.0263,0.12375
0.0263,0.130891
0.0263,0.133375
0.0263,0.116984
0.0263,0.130891
0.0264,0.118984
0.0264,0.132156
0.0264,0.130891
0.0264,0.133375
0.0264,0.117984
0.0264,0.124016
0.0264,0.122703
0.0264,0.126125
0.0264,0.120344
0.0264,0.120344
0.0264,0.133375
0.0264,0.107625
0.0265,0.126344
0.0265,0.133266
0.0265,0.122953
0.0265,0.122703
0.0265,0.140406
0.0265,0.128516
0.0265,0.138047
0.0265,0.139234
0.0265,0.131031
0.0265,0.153109
0.0265,0.121672
0.0265,0.12375
0.0265,0.134391
0.0266,0.127438
0.0266,0.147547
0.0266,0.126344
0.0266,0.136875
0.0266,0.133266
0.0266,0.112312
0.0266,0.117984
0.0266,0.126344
0.0266,0.132156
0.0266,0.120344
0.0266,0.135656
0.0266,0.133375
0.0267,0.136875
0.0267,0.119328
0.0267,0.127438
0.0267,0.136875
0.0267,0.124016
0.0267,0.131031
0.0267,0.117984
0.0267,0.147406
0.0267,0.113266
0.0267,0.122953
0.0267,0.119328
0.0267,0.138047
0.0267,0.146313
0.0268,0.129906
0.0268,0.142734
0.0268,0.122703
0.0268,0.143953
0.0268,0.134516
0.0268,0.127438
0.0268,0.142734
0.0268,0.138031
0.0268,0.132156
0.0268,0.128516
0.0268,0.121672
0.0268,0.116984
0.0269,0.128688
0.0269,0.134516
0.0269,0.132156
0.0269,0.136875
0.0269,0.128516
0.0269,0.139234
0.0269,0.103828
0.0269,0.146313
0.0269,0.120344
0.0269,0.124016
0.0269,0.139234
0.0269,0.117984
0.0269,0.145078
0.027,0.109031
0.027,0.145172
0.027,0.118984
0.027,0.136875
0.027,0.139234
0.027,0.133375
0.027,0.142797
0.027,0.129797
0.027,0.145172
0.027,0.138031
0.027,0.146313
0.027,0.128516
0.0271,0.145078
0.0271,0.135656
0.0271,0.127438
0.0271,0.129797
0.0271,0.132156
0.0271,0.14975
0.0271,0.128516
0.0271,0.146313
0.0271,0.132156
0.0271,0.128688
0.0271,0.122953
0.0271,0.145172
0.0271,0.132156
0.0272,0.135703
0.0272,0.142734
0.0272,0.133266
0.0272,0.138047
0.0272,0.138047
0.0272,0.113266
0.0272,0.147547
0.0272,0.120344
0.0272,0.150797
0.0272,0.117984
0.0272,0.145078
0.0272,0.114234
0.0273,0.151031
0.0273,0.126125
0.0273,0.140391
0.0273,0.122703
0.0273,0.124016
0.0273,0.140391
0.0273,0.127438
0.0273,0.132156
0.0273,0.131031
0.0273,0.134516
0.0273,0.147547
0.0273,0.120625
0.0273,0.135656
0.0274,0.135656
0.0274,0.126344
0.0274,0.139234
0.0274,0.136875
0.0274,0.138047
0.0274,0.135656
0.0274,0.131031
0.0274,0.131031
0.0274,0.147547
0.0274,0.118984
0.0274,0.154688
0.0274,0.145078
0.0275,0.148672
0.0275,0.125078
0.0275,0.125078
0.0275,0.14975
0.0275,0.125078
0.0275,0.141594
0.0275,0.132234
0.0275,0.139234
0.0275,0.128688
0.0275,0.142734
0.0275,0.125078
0.0275,0.115625
0.0275,0.129797
0.0276,0.115625
0.0276,0.135703
0.0276,0.0991094
0.0276,0.117984
0.0276,0.130891
0.0276,0.128516
0.0276,0.112312
0.0276,0.116984
0.0276,0.134516
0.0276,0.121375
0.0276,0.129797
0.0276,0.128516
0.0277,0.143953
0.0277,0.131031
0.0277,0.145172
0.0277,0.141594
0.0277,0.127594
0.0277,0.140391
0.0277,0.140391
0.0277,0.129797
0.0277,0.135656
0.0277,0.132234
0.0277,0.141594
0.0277,0.126344
0.0277,0.132156
0.0278,0.136875
0.0278,0.15775
0.0278,0.140406
0.0278,0.135703
0.0278,0.138031
0.0278,0.157062
0.0278,0.147406
0.0278,0.126344
0.0278,0.126344
0.0278,0.127438
0.0278,0.115984
0.0278,0.117984
0.0279,0.128516
0.0279,0.136875
0.0279,0.145172
0.0279,0.121672
0.0279,0.129797
0.0279,0.126344
0.0279,0.117984
0.0279,0.128688
0.0279,0.132156
0.0279,0.142797
0.0279,0.141594
0.0279,0.119328
0.0279,0.133375
0.028,0.106188
0.028,0.127438
0.028,0.126344
0.028,0.12375
0.028,0.146313
0.028,0.121375
0.028,0.133375
0.028,0.119328
0.028,0.152312
0.028,0.130891
0.028,0.151031
0.028,0.140406
0.0281,0.148672
0.0281,0.145172
0.0281,0.136875
0.0281,0.133375
0.0281,0.131031
0.0281,0.146313
0.0281,0.129797
0.0281,0.141594
0.0281,0.141594
0.0281,0.139234
0.0281,0.135656
0.0281,0.119984
0.0281,0.142797
0.0282,0.127438
0.0282,0.161453
0.0282,0.142797
0.0282,0.151031
0.0282,0.140406
0.0282,0.126484
0.0282,0.131031
0.0282,0.117984
0.0282,0.129797
0.0282,0.129797
0.0282,0.141594
0.0282,0.131031
0.0283,0.136875
0.0283,0.140406
0.0283,0.125078
0.0283,0.141594
0.0283,0.128516
0.0283,0.138047
0.0283,0.124016
0.0283,0.140391
0.0283,0.131031
0.0283,0.142797
0.0283,0.140391
0.0283,0.121672
0.0283,0.140406
0.0284,0.122703
0.0284,0.136875
0.0284,0.118984
0.0284,0.140391
0.0284,0.129797
0.0284,0.139234
0.0284,0.129797
0.0284,0.12375
0.0284,0.142797
0.0284,0.105297
0.0284,0.132156
0.0284,0.129797
0.0285,0.135703
0.0285,0.133266
0.0285,0.139234
0.0285,0.145172
0.0285,0.122703
0.0285,0.135703
0.0285,0.125266
0.0285,0.148672
0.0285,0.143953
0.0285,0.143953
0.0285,0.132156
0.0285,0.122703
0.0285,0.132156
0.0286,0.121375
0.0286,0.145078
0.0286,0.128688
0.0286,0.14975
0.0286,0.148469
0.0286,0.160469
0.0286,0.133375
0.0286,0.114656
0.0286,0.140406
0.0286,0.132156
0.0286,0.141594
0.0286,0.125078
0.0287,0.145078
0.0287,0.122703
0.0287,0.126344
0.0287,0.134547
0.0287,0.141594
0.0287,0.139234
0.0287,0.121672
0.0287,0.146313
0.0287,0.129797
0.0287,0.139234
0.0287,0.121672
0.0287,0.133266
0.0287,0.140406
0.0288,0.122703
0.0288,0.153391
0.0288,0.138031
0.0288,0.139187
0.0288,0.147406
0.0288,0.140391
0.0288,0.132156
0.0288,0.135703
0.0288,0.127594
0.0288,0.117984
0.0288,0.132156
0.0288,0.131984
0.0289,0.136875
0.0289,0.127438
0.0289,0.133375
0.0289,0.140406
0.0289,0.140406
0.0289,0.141594
0.0289,0.103828
0.0289,0.134516
0.0289,0.132156
0.0289,0.145078
0.0289,0.145172
0.0289,0.133266
0.0289,0.127438
0.029,0.127438
0.029,0.131031
0.029,0.122703
0.029,0.128688
0.029,0.140406
0.029,0.142734
0.029,0.146313
0.029,0.136875
0.029,0.145172
0.029,0.116984
0.029,0.141594
0.029,0.127438
0.0291,0.134516
0.0291,0.121672
0.0291,0.145078
0.0291,0.139234
0.0291,0.135703
0.0291,0.134516
0.0291,0.129797
0.0291,0.134547
0.0291,0.135656
0.0291,0.140391
0.0291,0.126344
0.0291,0.140406
0.0291,0.14975
0.0292,0.139187
0.0292,0.141594
0.0292,0.121672
0.0292,0.146313
0.0292,0.122703
0.0292,0.133266
0.0292,0.134516
0.0292,0.126344
0.0292,0.129906
0.0292,0.127594
0.0292,0.140406
0.0292,0.136875
0.0293,0.126125
0.0293,0.116984
0.0293,0.146391
0.0293,0.136875
0.0293,0.135656
0.0293,0.131031
0.0293,0.125078
0.0293,0.131031
0.0293,0.116984
0.0293,0.143953
0.0293,0.139234
0.0293,0.142797
0.0293,0.136875
0.0294,0.139234
0.0294,0.141594
0.0294,0.121375
0.0294,0.147547
0.0294,0.143953
0.0294,0.135703
0.0294,0.131031
0.0294,0.140406
0.0294,0.147547
0.0294,0.127438
0.0294,0.128516
0.0294,0.112312
0.0295,0.146313
0.0295,0.132156
0.0295,0.114656
0.0295,0.135703
0.0295,0.135703
0.0295,0.128516
0.0295,0.126344
0.0295,0.139187
0.0295,0.132156
0.0295,0.133266
0.0295,0.117984
0.0295,0.133266
0.0295,0.133375
0.0296,0.12375
0.0296,0.126344
0.0296,0.129797
0.0296,0.145172
0.0296,0.129906
0.0296,0.123406
0.0296,0.140406
0.0296,0.124016
0.0296,0.118312
0.0296,0.120344
0.0296,0.140391
0.0296,0.116984
0.0297,0.142734
0.0297,0.126344
0.0297,0.126344
0.0297,0.107625
0.0297,0.119328
0.0297,0.122703
0.0297,0.117984
0.0297,0.132156
0.0297,0.135656
0.0297,0.133266
0.0297,0.128516
0.0297,0.129797
0.0297,0.126344
0.0298,0.135703
0.0298,0.135703
0.0298,0.136875
0.0298,0.138031
0.0298,0.110906
0.0298,0.138047
0.0298,0.129797
0.0298,0.138047
0.0298,0.14975
0.0298,0.133375
0.0298,0.134516
0.0298,0.122703
0.0299,0.128516
0.0299,0.119328
0.0299,0.148797
0.0299,0.14975
0.0299,0.147547
0.0299,0.139187
0.0299,0.135703
0.0299,0.152094
0.0299,0.125266
0.0299,0.159109
0.0299,0.119328
0.0299,0.152094
0.0299,0.134547
0.03,0.141594
0.03,0.142734
0.03,0.119328
0.03,0.148672
0.03,0.139234
0.03,0.154688
0.03,0.128688
0.03,0.145078
0.03,0.117984
0.03,0.134516
0.03,0.139234
0.03,0.133266
0.0301,0.128516
0.0301,0.121672
0.0301,0.12375
0.0301,0.126344
0.0301,0.106188
0.0301,0.0935938
0.0301,0.0982656
0.0301,0.105297
0.0301,0.0991094
0.0301,0.101469
0.0301,0.09675
0.0301,0.116984
0.0301,0.0920313
0.0302,0.106188
0.0302,0.106188
0.0302,0.103828
0.0302,0.0975625
0.0302,0.0896719
0.0302,0.09125
0.0302,0.0959219
0.0302,0.109969
0.0302,0.118984
0.0302,0.110906
0.0302,0.09675
0.0302,0.09125
0.0303,0.146313
0.0303,0.0889063
0.0303,0.140391
0.0303,0.115984
0.0303,0.139234
0.0303,0.135703
0.0303,0.113672
0.0303,0.152312
0.0303,0.120344
0.0303,0.133266
0.0303,0.116984
0.0303,0.145172
0.0303,0.129797
0.0304,0.122703
0.0304,0.126344
0.0304,0.113266
0.0304,0.139234
0.0304,0.113266
0.0304,0.157062
0.0304,0.128516
0.0304,0.139234
0.0304,0.126344
0.0304,0.138047
0.0304,0.138047
0.0304,0.125266
0.0305,0.128516
0.0305,0.126344
0.0305,0.127438
0.0305,0.117984
0.0305,0.131031
0.0305,0.12375
0.0305,0.129797
0.0305,0.132156
0.0305,0.118984
0.0305,0.138047
0.0305,0.117984
0.0305,0.132156
0.0305,0.124016
0.0306,0.125078
0.0306,0.140406
0.0306,0.135656
0.0306,0.131031
0.0306,0.121375
0.0306,0.136875
0.0306,0.127438
0.0306,0.145078
0.0306,0.124016
0.0306,0.132156
0.0306,0.135656
0.0306,0.136875
0.0307,0.135703
0.0307,0.124016
0.0307,0.135703
0.0307,0.124016
0.0307,0.134516
0.0307,0.140391
0.0307,0.133266
0.0307,0.132234
0.0307,0.132156
0.0307,0.126344
0.0307,0.142797
0.0307,0.121672
0.0307,0.135703
0.0308,0.138031
0.0308,0.128688
0.0308,0.115625
0.0308,0.149938
0.0308,0.122953
0.0308,0.145172
0.0308,0.129797
0.0308,0.128688
0.0308,0.128688
0.0308,0.114656
0.0308,0.135703
0.0308,0.121375
0.0309,0.136875
0.0309,0.119328
0.0309,0.120344
0.0309,0.134547
0.0309,0.116984
0.0309,0.138031
0.0309,0.127438
0.0309,0.130891
0.0309,0.141594
0.0309,0.146313
0.0309,0.133266
0.0309,0.132156
0.0309,0.133266
0.031,0.129797
0.031,0.140406
0.031,0.122703
0.031,0.142797
0.031,0.135703
0.031,0.15575
0.031,0.139234
0.031,0.128688
0.031,0.130891
0.031,0.127438
0.031,0.139234
0.031,0.136875
0.0311,0.135703
0.0311,0.126344
0.0311,0.127438
0.0311,0.134516
0.0311,0.139187
0.0311,0.129906
0.0311,0.140406
0.0311,0.140406
0.0311,0.133375
0.0311,0.127438
0.0311,0.133266
0.0311,0.136875
0.0311,0.127438
0.0312,0.125078
0.0312,0.141594
0.0312,0.126344
0.0312,0.14975
0.0312,0.133375
0.0312,0.147547
0.0312,0.122703
0.0312,0.135703
0.0312,0.138031
0.0312,0.129797
0.0312,0.124016
0.0312,0.135703
0.0313,0.131031
0.0313,0.142797
0.0313,0.148469
0.0313,0.134516
0.0313,0.138047
0.0313,0.135656
0.0313,0.136875
0.0313,0.142797
0.0313,0.138031
0.0313,0.143953
0.0313,0.128516
0.0313,0.147547
0.0313,0.134547
0.0314,0.152312
0.0314,0.114656
0.0314,0.116984
0.0314,0.140406
0.0314,0.127438
0.0314,0.140406
0.0314,0.134516
0.0314,0.128688
0.0314,0.120344
0.0314,0.118984
0.0314,0.131031
0.0314,0.131031
0.0315,0.122703
0.0315,0.131031
0.0315,0.129906
0.0315,0.132156
0.0315,0.129906
0.0315,0.125078
0.0315,0.142797
0.0315,0.138047
0.0315,0.141594
0.0315,0.128688
0.0315,0.138031
0.0315,0.130891
0.0315,0.135656
0.0316,0.122703
0.0316,0.129797
0.0316,0.122703
0.0316,0.139234
0.0316,0.127438
0.0316,0.132156
0.0316,0.102062
0.0316,0.134516
0.0316,0.114656
0.0316,0.126344
0.0316,0.12375
0.0316,0.126344
0.0317,0.119328
0.0317,0.112312
0.0317,0.139234
0.0317,0.122703
0.0317,0.147547
0.0317,0.140391
0.0317,0.136875
0.0317,0.147406
0.0317,0.118984
0.0317,0.139234
0.0317,0.126344
0.0317,0.145078
0.0317,0.128516
0.0318,0.146313
0.0318,0.148672
0.0318,0.125078
0.0318,0.142734
0.0318,0.133266
0.0318,0.135703
0.0318,0.107625
0.0318,0.134516
0.0318,0.121375
0.0318,0.117984
0.0318,0.133266
0.0318,0.125078
0.0319,0.131031
0.0319,0.146313
0.0319,0.150797
0.0319,0.135688
0.0319,0.146156
0.0319,0.139234
0.0319,0.130891
0.0319,0.146313
0.0319,0.140406
0.0319,0.140406
0.0319,0.114234
0.0319,0.145078
0.0319,0.132156
0.032,0.141594
0.032,0.143828
0.032,0.138047
0.032,0.153391
0.032,0.132156
0.032,0.148672
0.032,0.131031
0.032,0.135656
0.032,0.130891
0.032,0.128688
0.032,0.140406
0.032,0.126344
0.0321,0.14975
0.0321,0.128688
0.0321,0.130891
0.0321,0.128516
0.0321,0.134516
0.0321,0.129906
0.0321,0.141594
0.0321,0.129797
0.0321,0.136875
0.0321,0.130891
0.0321,0.136875
0.0321,0.134516
0.0321,0.134391
0.0322,0.132156
0.0322,0.133266
0.0322,0.146313
0.0322,0.133375
0.0322,0.127438
0.0322,0.119328
0.0322,0.120344
0.0322,0.126344
0.0322,0.133375
0.0322,0.135703
0.0322,0.146313
0.0322,0.136875
0.0323,0.147406
0.0323,0.133375
0.0323,0.141516
0.0323,0.126344
0.0323,0.142797
0.0323,0.132156
0.0323,0.122703
0.0323,0.120344
0.0323,0.128516
0.0323,0.136875
0.0323,0.121375
0.0323,0.135703
0.0323,0.142797
0.0324,0.130891
0.0324,0.12375
0.0324,0.127438
0.0324,0.134516
0.0324,0.135703
0.0324,0.127594
0.0324,0.134516
0.0324,0.142734
0.0324,0.127438
0.0324,0.129797
0.0324,0.131031
0.0324,0.129797
0.0325,0.138047
0.0325,0.115984
0.0325,0.134547
0.0325,0.126344
0.0325,0.129797
0.0325,0.133266
0.0325,0.160469
0.0325,0.129797
0.0325,0.125266
0.0325,0.147406
0.0325,0.145172
0.0325,0.138047
0.0325,0.138047
0.0326,0.136875
0.0326,0.141594
0.0326,0.141594
0.0326,0.151031
0.0326,0.136875
0.0326,0.147547
0.0326,0.119328
0.0326,0.149938
0.0326,0.142734
0.0326,0.160469
0.0326,0.147406
0.0326,0.145078
0.0327,0.142734
0.0327,0.128688
0.0327,0.15575
0.0327,0.141594
0.0327,0.140391
0.0327,0.143953
0.0327,0.135703
0.0327,0.143953
0.0327,0.134516
0.0327,0.145172
0.0327,0.130891
0.0327,0.135656
0.0327,0.140391
0.0328,0.131031
0.0328,0.127438
0.0328,0.132156
0.0328,0.127438
0.0328,0.143953
0.0328,0.161828
0.0328,0.119328
0.0328,0.142734
0.0328,0.134516
0.0328,0.138047
0.0328,0.133266
0.0328,0.121375
0.0329,0.151031
0.0329,0.127438
0.0329,0.147547
0.0329,0.121672
0.0329,0.136875
0.0329,0.133266
0.0329,0.145078
0.0329,0.126344
0.0329,0.134516
0.0329,0.150797
0.0329,0.132156
0.0329,0.146313
0.0329,0.134547
0.033,0.132156
0.033,0.129797
0.033,0.140406
0.033,0.15575
0.033,0.139234
0.033,0.143953
0.033,0.145078
0.033,0.134516
0.033,0.121672
0.033,0.134516
0.033,0.136875
0.033,0.126344
0.0331,0.129797
0.0331,0.114234
0.0331,0.15575
0.0331,0.130891
0.0331,0.142797
0.0331,0.131031
0.0331,0.126344
0.0331,0.136875
0.0331,0.140406
0.0331,0.133375
0.0331,0.120344
0.0331,0.138031
0.0331,0.134516
0.0332,0.142734
0.0332,0.138047
0.0332,0.115625
0.0332,0.132156
0.0332,0.119328
0.0332,0.114656
0.0332,0.129797
0.0332,0.120344
0.0332,0.12375
0.0332,0.136875
0.0332,0.135656
0.0332,0.128516
0.0333,0.118312
0.0333,0.12825
0.0333,0.131031
0.0333,0.132156
0.0333,0.135703
0.0333,0.122703
0.0333,0.128688
0.0333,0.112312
0.0333,0.126125
0.0333,0.126344
0.0333,0.134516
0.0333,0.134516
0.0333,0.134516
0.0334,0.126344
0.0334,0.146313
0.0334,0.136875
0.0334,0.139234
0.0334,0.139234
0.0334,0.138031
0.0334,0.116984
0.0334,0.121672
0.0334,0.149938
0.0334,0.129797
0.0334,0.119328
0.0334,0.126344
0.0335,0.151031
0.0335,0.122703
0.0335,0.122953
0.0335,0.132156
0.0335,0.116984
0.0335,0.131031
0.0335,0.120625
0.0335,0.141594
0.0335,0.114656
0.0335,0.142797
0.0335,0.127438
0.0335,0.129797
0.0335,0.132156
0.0336,0.130891
0.0336,0.133266
0.0336,0.117984
0.0336,0.146313
0.0336,0.128516
0.0336,0.127438
0.0336,0.101469
0.0336,0.111844
0.0336,0.125078
0.0336,0.133266
0.0336,0.121672
0.0336,0.133375
0.0337,0.132156
0.0337,0.143953
0.0337,0.114234
0.0337,0.133375
0.0337,0.139234
0.0337,0.138031
0.0337,0.135703
0.0337,0.141594
0.0337,0.139234
0.0337,0.131031
0.0337,0.139234
0.0337,0.154688
0.0337,0.133266
0.0338,0.135656
0.0338,0.140406
0.0338,0.136875
0.0338,0.133375
0.0338,0.114656
0.0338,0.136875
0.0338,0.120344
0.0338,0.146313
0.0338,0.129906
0.0338,0.139187
0.0338,0.139234
0.0338,0.128688
0.0339,0.115984
0.0339,0.151031
0.0339,0.156766
0.0339,0.142734
0.0339,0.160469
0.0339,0.157062
0.0339,0.129797
0.0339,0.128688
0.0339,0.115625
0.0339,0.135656
0.0339,0.132156
0.0339,0.141594
0.0339,0.133375
0.034,0.128516
0.034,0.133375
0.034,0.122703
0.034,0.133266
0.034,0.116984
0.034,0.138047
0.034,0.126344
0.034,0.146313
0.034,0.141594
0.034,0.136875
0.034,0.126344
0.034,0.126344
0.0341,0.133266
0.0341,0.128516
0.0341,0.133266
0.0341,0.133375
0.0341,0.110906
0.0341,0.136875
0.0341,0.109969
0.0341,0.134516
0.0341,0.112312
0.0341,0.124797
0.0341,0.126344
0.0341,0.120625
0.0341,0.128516
0.0342,0.131031
0.0342,0.127594
0.0342,0.119328
0.0342,0.147406
0.0342,0.130891
0.0342,0.117984
0.0342,0.120344
0.0342,0.136875
0.0342,0.139234
0.0342,0.124016
0.0342,0.140391
0.0342,0.120625
0.0343,0.138047
0.0343,0.117984
0.0343,0.140391
0.0343,0.120344
0.0343,0.153391
0.0343,0.139234
0.0343,0.143828
0.0343,0.142797
0.0343,0.132156
0.0343,0.139234
0.0343,0.140391
0.0343,0.140391
0.0343,0.138047
0.0344,0.136875
0.0344,0.161828
0.0344,0.133375
0.0344,0.147547
0.0344,0.132156
0.0344,0.133266
0.0344,0.138031
0.0344,0.161453
0.0344,0.143953
0.0344,0.130891
0.0344,0.133375
0.0344,0.125078
0.0345,0.118984
0.0345,0.115984
0.0345,0.14975
0.0345,0.127438
0.0345,0.118312
0.0345,0.120344
0.0345,0.121375
0.0345,0.136875
0.0345,0.126344
0.0345,0.141594
0.0345,0.131031
0.0345,0.127438
0.0345,0.129797
0.0346,0.119328
0.0346,0.125078
0.0346,0.133375
0.0346,0.133266
0.0346,0.116984
0.0346,0.125266
0.0346,0.122953
0.0346,0.126344
0.0346,0.136875
0.0346,0.138047
0.0346,0.145078
0.0346,0.117984
0.0347,0.140391
0.0347,0.124016
0.0347,0.141594
0.0347,0.122703
0.0347,0.126344
0.0347,0.132156
0.0347,0.134516
0.0347,0.143953
0.0347,0.128516
0.0347,0.128688
0.0347,0.116984
0.0347,0.136875
0.0347,0.121375
0.0348,0.113266
0.0348,0.125266
0.0348,0.138031
0.0348,0.126344
0.0348,0.106703
0.0348,0.132156
0.0348,0.136875
0.0348,0.129797
0.0348,0.131031
0.0348,0.117984
0.0348,0.129906
0.0348,0.108547
0.0349,0.122703
0.0349,0.121672
0.0349,0.136875
0.0349,0.121375
0.0349,0.122703
0.0349,0.132234
0.0349,0.114656
0.0349,0.135703
0.0349,0.110906
0.0349,0.148672
0.0349,0.124016
0.0349,0.127438
0.0349,0.133375
0.035,0.131031
0.035,0.142797
0.035,0.116984
0.035,0.126125
0.035,0.134516
0.035,0.129797
0.035,0.131031
0.035,0.135656
0.035,0.121672
0.035,0.132156
0.035,0.136875
0.035,0.127438
0.0351,0.132234
0.0351,0.129797
0.0351,0.145172
0.0351,0.135656
0.0351,0.140391
0.0351,0.139234
0.0351,0.133266
0.0351,0.145078
0.0351,0.132156
0.0351,0.14975
0.0351,0.119328
0.0351,0.146313
0.0351,0.131031
0.0352,0.127438
0.0352,0.141594
0.0352,0.126344
0.0352,0.148672
0.0352,0.130891
0.0352,0.131031
0.0352,0.110906
0.0352,0.124016
0.0352,0.135703
0.0352,0.119328
0.0352,0.132156
0.0352,0.132156
0.0353,0.126344
0.0353,0.128688
0.0353,0.126344
0.0353,0.138031
0.0353,0.127438
0.0353,0.131031
0.0353,0.154688
0.0353,0.145078
0.0353,0.152312
0.0353,0.152094
0.0353,0.141594
0.0353,0.147547
0.0353,0.153391
0.0354,0.139234
0.0354,0.159109
0.0354,0.134516
0.0354,0.127438
0.0354,0.129797
0.0354,0.133375
0.0354,0.126344
0.0354,0.125078
0.0354,0.133375
0.0354,0.133375
0.0354,0.140391
0.0354,0.121672
0.0355,0.129797
0.0355,0.135703
0.0355,0.132156
0.0355,0.140391
0.0355,0.127438
0.0355,0.125266
0.0355,0.115625
0.0355,0.136875
0.0355,0.122703
0.0355,0.122703
0.0355,0.117984
0.0355,0.128688
0.0355,0.135656
0.0356,0.127438
0.0356,0.127438
0.0356,0.105297
0.0356,0.134516
0.0356,0.122703
0.0356,0.134547
0.0356,0.134516
0.0356,0.113266
0.0356,0.119328
0.0356,0.109969
0.0356,0.134516
0.0356,0.118984
0.0357,0.142797
0.0357,0.131031
0.0357,0.133266
0.0357,0.120344
0.0357,0.126344
0.0357,0.128688
0.0357,0.107625
0.0357,0.126125
0.0357,0.122703
0.0357,0.12375
0.0357,0.128688
0.0357,0.113266
0.0357,0.134516
0.0358,0.122703
0.0358,0.133266
0.0358,0.129797
0.0358,0.136875
0.0358,0.121375
0.0358,0.130891
0.0358,0.133375
0.0358,0.116984
0.0358,0.129797
0.0358,0.119328
0.0358,0.145078
0.0358,0.121672
0.0359,0.135656
0.0359,0.122703
0.0359,0.128516
0.0359,0.128516
0.0359,0.114234
0.0359,0.136875
0.0359,0.133266
0.0359,0.139234
0.0359,0.126344
0.0359,0.131031
0.0359,0.132156
0.0359,0.139234
0.0359,0.127438
0.036,0.121375
0.036,0.14975
0.036,0.129797
0.036,0.132156
0.036,0.132156
0.036,0.138047
0.036,0.132156
0.036,0.135656
0.036,0.135703
0.036,0.121672
0.036,0.146313
0.036,0.142766
0.0361,0.152312
0.0361,0.126344
0.0361,0.142797
0.0361,0.133375
0.0361,0.119328
0.0361,0.138031
0.0361,0.141516
0.0361,0.140406
0.0361,0.139234
0.0361,0.138031
0.0361,0.126125
0.0361,0.131031
0.0361,0.127438
0.0362,0.118312
0.0362,0.146313
0.0362,0.127438
0.0362,0.139234
0.0362,0.135703
0.0362,0.142734
0.0362,0.135703
0.0362,0.132156
0.0362,0.124016
0.0362,0.106188
0.0362,0.139187
0.0362,0.135656
0.0363,0.143953
0.0363,0.130891
0.0363,0.126344
0.0363,0.136875
0.0363,0.132156
0.0363,0.130891
0.0363,0.127438
0.0363,0.129797
0.0363,0.120344
0.0363,0.140406
0.0363,0.132156
0.0363,0.126125
0.0363,0.140391
0.0364,0.132156
0.0364,0.136875
0.0364,0.106703
0.0364,0.132156
0.0364,0.130891
0.0364,0.124016
0.0364,0.142797
0.0364,0.139234
0.0364,0.133375
0.0364,0.125078
0.0364,0.152094
0.0364,0.138031
0.0365,0.141594
0.0365,0.136875
0.0365,0.126344
0.0365,0.116984
0.0365,0.145172
0.0365,0.138047
0.0365,0.134516
0.0365,0.142797
0.0365,0.140406
0.0365,0.146313
0.0365,0.140406
0.0365,0.141594
0.0365,0.145172
0.0366,0.129797
0.0366,0.132156
0.0366,0.126344
0.0366,0.145172
0.0366,0.125078
0.0366,0.133266
0.0366,0.129797
0.0366,0.122703
0.0366,0.121375
0.0366,0.135703
0.0366,0.132156
0.0366,0.111844
0.0367,0.128688
0.0367,0.117984
0.0367,0.120344
0.0367,0.117984
0.0367,0.116984
0.0367,0.145172
0.0367,0.120344
0.0367,0.141594
0.0367,0.117984
0.0367,0.134516
0.0367,0.127438
0.0367,0.109031
0.0367,0.126344
0.0368,0.127438
0.0368,0.133375
0.0368,0.139234
0.0368,0.154422
0.0368,0.138047
0.0368,0.133266
0.0368,0.140406
0.0368,0.124016
0.0368,0.140406
0.0368,0.121672
0.0368,0.147547
0.0368,0.124016
0.0369,0.127438
0.0369,0.106188
0.0369,0.112312
0.0369,0.151031
0.0369,0.122703
0.0369,0.145078
0.0369,0.121375
0.0369,0.147547
0.0369,0.129797
0.0369,0.135703
0.0369,0.118984
0.0369,0.151031
0.0369,0.141594
0.037,0.139234
0.037,0.147609
0.037,0.125266
0.037,0.139234
0.037,0.142734
0.037,0.132156
0.037,0.141594
0.037,0.145078
0.037,0.143953
0.037,0.121672
0.037,0.138031
0.037,0.132156
0.0371,0.146313
0.0371,0.126344
0.0371,0.128516
0.0371,0.147547
0.0371,0.112781
0.0371,0.139234
0.0371,0.12375
0.0371,0.148672
0.0371,0.138047
0.0371,0.131031
0.0371,0.142797
0.0371,0.131031
0.0371,0.134516
0.0372,0.142797
0.0372,0.142734
0.0372,0.132156
0.0372,0.132156
0.0372,0.131031
0.0372,0.128516
0.0372,0.142734
0.0372,0.128688
0.0372,0.130891
0.0372,0.136875
0.0372,0.142797
0.0372,0.136875
0.0373,0.136875
0.0373,0.136875
0.0373,0.126344
0.0373,0.136875
0.0373,0.126344
0.0373,0.131031
0.0373,0.120344
0.0373,0.151031
0.0373,0.121375
0.0373,0.135656
0.0373,0.118984
0.0373,0.115625
0.0373,0.145078
0.0374,0.115625
0.0374,0.127438
0.0374,0.139234
0.0374,0.113266
0.0374,0.117984
0.0374,0.116984
0.0374,0.126344
0.0374,0.109469
0.0374,0.127438
0.0374,0.122953
0.0374,0.143984
0.0374,0.116609
0.0375,0.128516
0.0375,0.126344
0.0375,0.121672
0.0375,0.143953
0.0375,0.118984
0.0375,0.140391
0.0375,0.121672
0.0375,0.116984
0.0375,0.114234
0.0375,0.135703
0.0375,0.129797
0.0375,0.127438
0.0375,0.145172
0.0376,0.119328
0.0376,0.121672
0.0376,0.116984
0.0376,0.141594
0.0376,0.114656
0.0376,0.120344
0.0376,0.132156
0.0376,0.120344
0.0376,0.136875
0.0376,0.115625
0.0376,0.122703
0.0376,0.116984
0.0377,0.132156
0.0377,0.127438
0.0377,0.126344
0.0377,0.147406
0.0377,0.118312
0.0377,0.152312
0.0377,0.124016
0.0377,0.138031
0.0377,0.117984
0.0377,0.145172
0.0377,0.138047
0.0377,0.104391
0.0377,0.125078
0.0378,0.120344
0.0378,0.133266
0.0378,0.124016
0.0378,0.121672
0.0378,0.136875
0.0378,0.121672
0.0378,0.142734
0.0378,0.134516
0.0378,0.126344
0.0378,0.126344
0.0378,0.122703
0.0378,0.135703
0.0379,0.134516
0.0379,0.109469
0.0379,0.131031
0.0379,0.120344
0.0379,0.114234
0.0379,0.134516
0.0379,0.120344
0.0379,0.133375
0.0379,0.120625
0.0379,0.131031
0.0379,0.127438
0.0379,0.138047
0.0379,0.146313
0.038,0.135703
0.038,0.143953
0.038,0.126344
0.038,0.145172
0.038,0.140391
0.038,0.134547
0.038,0.129906
0.038,0.126344
0.038,0.141594
0.038,0.141594
0.038,0.129594
0.038,0.132156
0.0381,0.132156
0.0381,0.140391
0.0381,0.147406
0.0381,0.136875
0.0381,0.142734
0.0381,0.136875
0.0381,0.128688
0.0381,0.143953
0.0381,0.125266
0.0381,0.128516
0.0381,0.141594
0.0381,0.143953
0.0381,0.131031
0.0382,0.118312
0.0382,0.120344
0.0382,0.131031
0.0382,0.131031
0.0382,0.116984
0.0382,0.146313
0.0382,0.127438
0.0382,0.126344
0.0382,0.122953
0.0382,0.135703
0.0382,0.134516
0.0382,0.117984
0.0383,0.131031
0.0383,0.126125
0.0383,0.126344
0.0383,0.132156
0.0383,0.126344
0.0383,0.132156
0.0383,0.124016
0.0383,0.139234
0.0383,0.127438
0.0383,0.139234
0.0383,0.125266
0.0383,0.131031
0.0383,0.135703
0.0384,0.131031
0.0384,0.154422
0.0384,0.138031
0.0384,0.145172
0.0384,0.116609
0.0384,0.109031
0.0384,0.126344
0.0384,0.114656
0.0384,0.147406
0.0384,0.140406
0.0384,0.152312
0.0384,0.121672
0.0385,0.120625
0.0385,0.115625
0.0385,0.132156
0.0385,0.134547
0.0385,0.130891
0.0385,0.122703
0.0385,0.107625
0.0385,0.141594
0.0385,0.132156
0.0385,0.127438
0.0385,0.115984
0.0385,0.133375
0.0385,0.119328
0.0386,0.115625
0.0386,0.116984
0.0386,0.117984
0.0386,0.136875
0.0386,0.125078
0.0386,0.136875
0.0386,0.136875
0.0386,0.124188
0.0386,0.128688
0.0386,0.112312
0.0386,0.141594
0.0386,0.136875
0.0387,0.145078
0.0387,0.142734
0.0387,0.143953
0.0387,0.138047
0.0387,0.135656
0.0387,0.119328
0.0387,0.135703
0.0387,0.132156
0.0387,0.130891
0.0387,0.142797
0.0387,0.143953
0.0387,0.127438
0.0387,0.116984
0.0388,0.122391
0.0388,0.143953
0.0388,0.117984
0.0388,0.131031
0.0388,0.141594
0.0388,0.126484
0.0388,0.117984
0.0388,0.117984
0.0388,0.138047
0.0388,0.119328
0.0388,0.127438
0.0388,0.128688
0.0389,0.148672
0.0389,0.140406
0.0389,0.131031
0.0389,0.154422
0.0389,0.135703
0.0389,0.151031
0.0389,0.126125
0.0389,0.147406
0.0389,0.131031
0.0389,0.145172
0.0389,0.135656
0.0389,0.139234
0.0389,0.135656
0.039,0.153391
0.039,0.152312
0.039,0.136875
0.039,0.146313
0.039,0.130891
0.039,0.151031
0.039,0.145078
0.039,0.117984
0.039,0.135703
0.039,0.121375
0.039,0.121375
0.039,0.132156
0.0391,0.142797
0.0391,0.141594
0.0391,0.136875
0.0391,0.139234
0.0391,0.131031
0.0391,0.133391
0.0391,0.116984
0.0391,0.148672
0.0391,0.139234
0.0391,0.147406
0.0391,0.145078
0.0391,0.136875
0.0391,0.141594
0.0392,0.116984
0.0392,0.127438
0.0392,0.128688
0.0392,0.141594
0.0392,0.136797
0.0392,0.140406
0.0392,0.127438
0.0392,0.116984
0.0392,0.113266
0.0392,0.125078
0.0392,0.141594
0.0392,0.124016
0.0393,0.139234
0.0393,0.136875
0.0393,0.129906
0.0393,0.116609
0.0393,0.126344
0.0393,0.147547
0.0393,0.135703
0.0393,0.139234
0.0393,0.120344
0.0393,0.146313
0.0393,0.127438
0.0393,0.139234
0.0393,0.134516
0.0394,0.128797
0.0394,0.126344
0.0394,0.136875
0.0394,0.143953
0.0394,0.129797
0.0394,0.143953
0.0394,0.128688
0.0394,0.116984
0.0394,0.136875
0.0394,0.124016
0.0394,0.133375
0.0394,0.126125
0.0395,0.135703
0.0395,0.116984
0.0395,0.128688
0.0395,0.121672
0.0395,0.141594
0.0395,0.148672
0.0395,0.125266
0.0395,0.153391
0.0395,0.116984
0.0395,0.142797
0.0395,0.132156
0.0395,0.124016
0.0395,0.129797
0.0396,0.128688
0.0396,0.143953
0.0396,0.121672
0.0396,0.132156
0.0396,0.138047
0.0396,0.141594
0.0396,0.154422
0.0396,0.14975
0.0396,0.153391
0.0396,0.151031
0.0396,0.147547
0.0396,0.138047
0.0397,0.143953
0.0397,0.127438
0.0397,0.138031
0.0397,0.149938
0.0397,0.120344
0.0397,0.132156
0.0397,0.118984
0.0397,0.141594
0.0397,0.136875
0.0397,0.136875
0.0397,0.116609
0.0397,0.146313
0.0397,0.128688
0.0398,0.140406
0.0398,0.135703
0.0398,0.122703
0.0398,0.136875
0.0398,0.115984
0.0398,0.127594
0.0398,0.111344
0.0398,0.121672
0.0398,0.138047
0.0398,0.128516
0.0398,0.128688
0.0398,0.132156
0.0399,0.148672
0.0399,0.127438
0.0399,0.12375
0.0399,0.141594
0.0399,0.133375
0.0399,0.142734
0.0399,0.142797
0.0399,0.14975
0.0399,0.147406
0.0399,0.138031
0.0399,0.124016
0.0399,0.127438
0.0399,0.129797
0.04,0.128688
0.04,0.135703
0.04,0.138047
0.04,0.131031
0.04,0.142797
0.04,0.134516
0.04,0.128688
0.04,0.135703
0.04,0.132156
0.04,0.132156
0.04,0.120344
0.04,0.115625
0.0401,0.126344
0.0401,0.132156
0.0401,0.145078
0.0401,0.143953
0.0401,0.127438
0.0401,0.138031
0.0401,0.126344
0.0401,0.139234
0.0401,0.131031
0.0401,0.135656
0.0401,0.134516
0.0401,0.125078
0.0401,0.140391
0.0402,0.126344
0.0402,0.153391
0.0402,0.126344
0.0402,0.145172
0.0402,0.110906
0.0402,0.145078
0.0402,0.134516
0.0402,0.129797
0.0402,0.127438
0.0402,0.105297
0.0402,0.124016
0.0402,0.128688
0.0403,0.145172
0.0403,0.133266
0.0403,0.139234
0.0403,0.139234
0.0403,0.12375
0.0403,0.143953
0.0403,0.115625
0.0403,0.132156
0.0403,0.125078
0.0403,0.134516
0.0403,0.124016
0.0403,0.113266
0.0403,0.132156
0.0404,0.118312
0.0404,0.116984
0.0404,0.12375
0.0404,0.138031
0.0404,0.138031
0.0404,0.120344
0.0404,0.128516
0.0404,0.126344
0.0404,0.138031
0.0404,0.131031
0.0404,0.128516
0.0404,0.130891
0.0405,0.120344
0.0405,0.119328
0.0405,0.138031
0.0405,0.131031
0.0405,0.126344
0.0405,0.131031
0.0405,0.131031
0.0405,0.139234
0.0405,0.102953
0.0405,0.134516
0.0405,0.116984
0.0405,0.146313
0.0405,0.148672
0.0406,0.136875
0.0406,0.153391
0.0406,0.132156
0.0406,0.132156
0.0406,0.133266
0.0406,0.146313
0.0406,0.152312
0.0406,0.136875
0.0406,0.140406
0.0406,0.126344
0.0406,0.122703
0.0406,0.118562
0.0407,0.135703
0.0407,0.138047
0.0407,0.140406
0.0407,0.128688
0.0407,0.12375
0.0407,0.134516
0.0407,0.117984
0.0407,0.130891
0.0407,0.120344
0.0407,0.127438
0.0407,0.140391
0.0407,0.12375
0.0407,0.140406
0.0408,0.126344
0.0408,0.136875
0.0408,0.136875
0.0408,0.141594
0.0408,0.121375
0.0408,0.119328
0.0408,0.136875
0.0408,0.107094
0.0408,0.153391
0.0408,0.119328
0.0408,0.131031
0.0408,0.116984
0.0409,0.154422
0.0409,0.132156
0.0409,0.116609
0.0409,0.110906
0.0409,0.113266
0.0409,0.138047
0.0409,0.125078
0.0409,0.14975
0.0409,0.136875
0.0409,0.139234
0.0409,0.131031
0.0409,0.126344
0.0409,0.122703
0.041,0.115625
0.041,0.133391
0.041,0.138047
0.041,0.161453
0.041,0.115984
0.041,0.145078
0.041,0.142734
0.041,0.141594
0.041,0.135703
0.041,0.134547
0.041,0.151031
0.041,0.138031
0.0411,0.154422
0.0411,0.128688
0.0411,0.133375
0.0411,0.135703
0.0411,0.141594
0.0411,0.139234
0.0411,0.119328
0.0411,0.141516
0.0411,0.136875
0.0411,0.134516
0.0411,0.142797
0.0411,0.146313
0.0411,0.140391
0.0412,0.135703
0.0412,0.120625
0.0412,0.139234
0.0412,0.146156
0.0412,0.122953
0.0412,0.147406
0.0412,0.146313
0.0412,0.140391
0.0412,0.132156
0.0412,0.126344
0.0412,0.133266
0.0412,0.129797
0.0413,0.125078
0.0413,0.135656
0.0413,0.131031
0.0413,0.135703
0.0413,0.12375
0.0413,0.138047
0.0413,0.116984
0.0413,0.131031
0.0413,0.114656
0.0413,0.136875
0.0413,0.127438
0.0413,0.109469
0.0413,0.128688
0.0414,0.122703
0.0414,0.142734
0.0414,0.109469
0.0414,0.136875
0.0414,0.128688
0.0414,0.139187
0.0414,0.117984
0.0414,0.118984
0.0414,0.114656
0.0414,0.116984
0.0414,0.131031
0.0414,0.110906
0.0415,0.142734
0.0415,0.117984
0.0415,0.119328
0.0415,0.136875
0.0415,0.121375
0.0415,0.136875
0.0415,0.128516
0.0415,0.147547
0.0415,0.124016
0.0415,0.122703
0.0415,0.126344
0.0415,0.128516
0.0415,0.131031
0.0416,0.117984
0.0416,0.146156
0.0416,0.117984
0.0416,0.138031
0.0416,0.12375
0.0416,0.136875
0.0416,0.139234
0.0416,0.132156
0.0416,0.132156
0.0416,0.116609
0.0416,0.132156
0.0416,0.120344
0.0417,0.131031
0.0417,0.134547
0.0417,0.119328
0.0417,0.135703
0.0417,0.122703
0.0417,0.147547
0.0417,0.101188
0.0417,0.138047
0.0417,0.138047
0.0417,0.146313
0.0417,0.146313
0.0417,0.153391
0.0417,0.149938
0.0418,0.151031
0.0418,0.153391
0.0418,0.115625
0.0418,0.135703
0.0418,0.114656
0.0418,0.143953
0.0418,0.140391
0.0418,0.140406
0.0418,0.135703
0.0418,0.127438
0.0418,0.147547
0.0418,0.143953
0.0419,0.152312
0.0419,0.143953
0.0419,0.125078
0.0419,0.138047
0.0419,0.128688
0.0419,0.127438
0.0419,0.116609
0.0419,0.120344
0.0419,0.110906
0.0419,0.136875
0.0419,0.138047
0.0419,0.147406
0.0419,0.133375
0.042,0.138047
0.042,0.138047
0.042,0.118984
0.042,0.134516
0.042,0.107094
0.042,0.122703
0.042,0.117984
0.042,0.127438
0.042,0.135703
0.042,0.134516
0.042,0.147547
0.042,0.127438
0.0421,0.133266
0.0421,0.120344
0.0421,0.132156
0.0421,0.121672
0.0421,0.129797
0.0421,0.126344
0.0421,0.125266
0.0421,0.131031
0.0421,0.116984
0.0421,0.129797
0.0421,0.128688
0.0421,0.119328
0.0421,0.138047
0.0422,0.135703
0.0422,0.138047
0.0422,0.125266
0.0422,0.149938
0.0422,0.131031
0.0422,0.132156
0.0422,0.147406
0.0422,0.141594
0.0422,0.153391
0.0422,0.141594
0.0422,0.169906
0.0422,0.141594
0.0423,0.151031
0.0423,0.143953
0.0423,0.131031
0.0423,0.139234
0.0423,0.12375
0.0423,0.135703
0.0423,0.139234
0.0423,0.138047
0.0423,0.135703
0.0423,0.143953
0.0423,0.135703
0.0423,0.125078
0.0423,0.125078
0.0424,0.122703
0.0424,0.140391
0.0424,0.132156
0.0424,0.14975
0.0424,0.135688
0.0424,0.151031
0.0424,0.139234
0.0424,0.112312
0.0424,0.128516
0.0424,0.132156
0.0424,0.136875
0.0424,0.138047
0.0425,0.152312
0.0425,0.128688
0.0425,0.146313
0.0425,0.115625
0.0425,0.147547
0.0425,0.138047
0.0425,0.135656
0.0425,0.140391
0.0425,0.136875
0.0425,0.143953
0.0425,0.129906
0.0425,0.136875
0.0425,0.116984
0.0426,0.121672
0.0426,0.128688
0.0426,0.119328
0.0426,0.130891
0.0426,0.120344
0.0426,0.152312
0.0426,0.126344
0.0426,0.115984
0.0426,0.116984
0.0426,0.126344
0.0426,0.126125
0.0426,0.106188
0.0427,0.132156
0.0427,0.124016
0.0427,0.131031
0.0427,0.140406
0.0427,0.129797
0.0427,0.139234
0.0427,0.126344
0.0427,0.125078
0.0427,0.135703
0.0427,0.131031
0.0427,0.143953
0.0427,0.139234
0.0427,0.134516
0.0428,0.131031
0.0428,0.121375
0.0428,0.128688
0.0428,0.134547
0.0428,0.128516
0.0428,0.15575
0.0428,0.140391
0.0428,0.148469
0.0428,0.129797
0.0428,0.157062
0.0428,0.145172
0.0428,0.132156
0.0429,0.133375
0.0429,0.147406
0.0429,0.161828
0.0429,0.138031
0.0429,0.140391
0.0429,0.132156
0.0429,0.121672
0.0429,0.159109
0.0429,0.132156
0.0429,0.135656
0.0429,0.121672
0.0429,0.136875
0.0429,0.131031
0.043,0.136875
0.043,0.142734
0.043,0.122703
0.043,0.134516
0.043,0.120344
0.043,0.132156
0.043,0.122703
0.043,0.120344
0.043,0.126344
0.043,0.138031
0.043,0.135703
0.043,0.116984
0.0431,0.127438
0.0431,0.105297
0.0431,0.133375
0.0431,0.121375
0.0431,0.135703
0.0431,0.145078
0.0431,0.135703
0.0431,0.140391
0.0431,0.116984
0.0431,0.127438
0.0431,0.134516
0.0431,0.147547
0.0431,0.133375
0.0432,0.160469
0.0432,0.142797
0.0432,0.134516
0.0432,0.140391
0.0432,0.138047
0.0432,0.147547
0.0432,0.141594
0.0432,0.142734
0.0432,0.145078
0.0432,0.132156
0.0432,0.151031
0.0432,0.129797
0.0433,0.136875
0.0433,0.133375
0.0433,0.140391
0.0433,0.138031
0.0433,0.125266
0.0433,0.142734
0.0433,0.129797
0.0433,0.143953
0.0433,0.126344
0.0433,0.138047
0.0433,0.129797
0.0433,0.140391
0.0433,0.117984
0.0434,0.120344
0.0434,0.142734
0.0434,0.127438
0.0434,0.140391
0.0434,0.108547
0.0434,0.126344
0.0434,0.127438
0.0434,0.128516
0.0434,0.134516
0.0434,0.138031
0.0434,0.136875
0.0434,0.125078
0.0435,0.151031
0.0435,0.133266
0.0435,0.154688
0.0435,0.121375
0.0435,0.138047
0.0435,0.145172
0.0435,0.110906
0.0435,0.141594
0.0435,0.131031
0.0435,0.147406
0.0435,0.125078
0.0435,0.122703
0.0435,0.132156
0.0436,0.121375
0.0436,0.145078
0.0436,0.125078
0.0436,0.145172
0.0436,0.131031
0.0436,0.140391
0.0436,0.138047
0.0436,0.133375
0.0436,0.136875
0.0436,0.135656
0.0436,0.14975
0.0436,0.113266
0.0437,0.139234
0.0437,0.122703
0.0437,0.134516
0.0437,0.139234
0.0437,0.126344
0.0437,0.134516
0.0437,0.120344
0.0437,0.141594
0.0437,0.117984
0.0437,0.126344
0.0437,0.131031
0.0437,0.138047
0.0437,0.132156
0.0438,0.139234
0.0438,0.122953
0.0438,0.119328
0.0438,0.136875
0.0438,0.127594
0.0438,0.128688
0.0438,0.139234
0.0438,0.128688
0.0438,0.141594
0.0438,0.127438
0.0438,0.126344
0.0438,0.126344
0.0439,0.130891
0.0439,0.152312
0.0439,0.136875
0.0439,0.12375
0.0439,0.12375
0.0439,0.142734
0.0439,0.146313
0.0439,0.150797
0.0439,0.134516
0.0439,0.131031
0.0439,0.153391
0.0439,0.134391
0.0439,0.145078
0.044,0.129906
0.044,0.14975
0.044,0.142797
0.044,0.142734
0.044,0.153109
0.044,0.132156
0.044,0.136875
0.044,0.122703
0.044,0.143953
0.044,0.12375
0.044,0.140391
0.044,0.133266
0.0441,0.139234
0.0441,0.129797
0.0441,0.139234
0.0441,0.131031
0.0441,0.138047
0.0441,0.142734
0.0441,0.139234
0.0441,0.136875
0.0441,0.124016
0.0441,0.133375
0.0441,0.131031
0.0441,0.133375
0.0441,0.133266
0.0442,0.131031
0.0442,0.140406
0.0442,0.122703
0.0442,0.135656
0.0442,0.128688
0.0442,0.132156
0.0442,0.132156
0.0442,0.134516
0.0442,0.136875
0.0442,0.134516
0.0442,0.136875
0.0442,0.140391
0.0443,0.14975
0.0443,0.124016
0.0443,0.128516
0.0443,0.127438
0.0443,0.139187
0.0443,0.138047
0.0443,0.124016
0.0443,0.157062
0.0443,0.131031
0.0443,0.127438
0.0443,0.133266
0.0443,0.142734
0.0443,0.136875
0.0444,0.135703
0.0444,0.143953
0.0444,0.135703
0.0444,0.145172
0.0444,0.143828
0.0444,0.121375
0.0444,0.151031
0.0444,0.117984
0.0444,0.138047
0.0444,0.14975
0.0444,0.151031
0.0444,0.131031
0.0445,0.145078
0.0445,0.131031
0.0445,0.132156
0.0445,0.140406
0.0445,0.128688
0.0445,0.138047
0.0445,0.141594
0.0445,0.139234
0.0445,0.135656
0.0445,0.145078
0.0445,0.140406
0.0445,0.129797
0.0445,0.139234
0.0446,0.122953
0.0446,0.146313
0.0446,0.134516
0.0446,0.135703
0.0446,0.135703
0.0446,0.116984
0.0446,0.134547
0.0446,0.140391
0.0446,0.131031
0.0446,0.127438
0.0446,0.143828
0.0446,0.116984
0.0447,0.134516
0.0447,0.121375
0.0447,0.131031
0.0447,0.122703
0.0447,0.126344
0.0447,0.117984
0.0447,0.128688
0.0447,0.120344
0.0447,0.113266
0.0447,0.126344
0.0447,0.135703
0.0447,0.122703
0.0447,0.138031
0.0448,0.132156
0.0448,0.135656
0.0448,0.109469
0.0448,0.135703
0.0448,0.135703
0.0448,0.136875
0.0448,0.135703
0.0448,0.145078
0.0448,0.145172
0.0448,0.148672
0.0448,0.145172
0.0448,0.142734
0.0449,0.152094
0.0449,0.153391
0.0449,0.151031
0.0449,0.154688
0.0449,0.122703
0.0449,0.139234
0.0449,0.135703
0.0449,0.131031
0.0449,0.138047
0.0449,0.133375
0.0449,0.143953
0.0449,0.132156
0.0449,0.138047
0.045,0.136875
0.045,0.133375
0.045,0.139234
0.045,0.133266
0.045,0.138047
0.045,0.146313
0.045,0.116984
0.045,0.124016
0.045,0.160469
0.045,0.120344
0.045,0.139234
0.045,0.133266
0.0451,0.146313
0.0451,0.135656
0.0451,0.135703
0.0451,0.141594
0.0451,0.118312
0.0451,0.134516
0.0451,0.140406
0.0451,0.149938
0.0451,0.119328
0.0451,0.133266
0.0451,0.122703
0.0451,0.12375
0.0451,0.138047
0.0452,0.120344
0.0452,0.140406
0.0452,0.114656
0.0452,0.116609
0.0452,0.116984
0.0452,0.09675
0.0452,0.110906
0.0452,0.0825938
0.0452,0.102953
0.0452,0.0951875
0.0452,0.09675
0.0452,0.0904375
0.0453,0.09675
0.0453,0.0927969
0.0453,0.103828
0.0453,0.100797
0.0453,0.0795469
0.0453,0.100609
0.0453,0.0982656
0.0453,0.105297
0.0453,0.113266
0.0453,0.107625
0.0453,0.111844
0.0453,0.103828
0.0453,0.132234
0.0454,0.101469
0.0454,0.122703
0.0454,0.107094
0.0454,0.126344
0.0454,0.127438
0.0454,0.115625
0.0454,0.128516
0.0454,0.0974375
0.0454,0.147547
0.0454,0.116984
0.0454,0.135656
0.0454,0.126125
0.0455,0.126344
0.0455,0.116609
0.0455,0.119328
0.0455,0.131031
0.0455,0.121672
0.0455,0.133266
0.0455,0.115625
0.0455,0.127438
0.0455,0.127438
0.0455,0.129906
0.0455,0.127438
0.0455,0.135703
0.0455,0.134516
0.0456,0.107094
0.0456,0.136875
0.0456,0.126344
0.0456,0.121672
0.0456,0.126344
0.0456,0.119328
0.0456,0.128688
0.0456,0.133375
0.0456,0.134547
0.0456,0.127438
0.0456,0.134547
0.0456,0.145172
0.0457,0.154422
0.0457,0.129906
0.0457,0.148672
0.0457,0.141594
0.0457,0.139234
0.0457,0.124016
0.0457,0.129797
0.0457,0.136875
0.0457,0.133375
0.0457,0.145172
0.0457,0.151031
0.0457,0.135703
0.0457,0.145172
0.0458,0.119328
0.0458,0.143828
0.0458,0.146313
0.0458,0.141594
0.0458,0.133375
0.0458,0.136875
0.0458,0.159703
0.0458,0.127438
0.0458,0.14975
0.0458,0.152094
0.0458,0.140391
0.0458,0.130891
0.0459,0.131031
0.0459,0.126344
0.0459,0.117984
0.0459,0.135656
0.0459,0.129797
0.0459,0.147547
0.0459,0.106188
0.0459,0.132156
0.0459,0.129797
0.0459,0.131031
0.0459,0.108547
0.0459,0.132156
0.0459,0.121672
0.046,0.128688
0.046,0.135703
0.046,0.128516
0.046,0.140391
0.046,0.122703
0.046,0.120344
0.046,0.114656
0.046,0.126344
0.046,0.133375
0.046,0.117984
0.046,0.145078
0.046,0.130891
0.0461,0.136875
0.0461,0.140391
0.0461,0.104703
0.0461,0.140391
0.0461,0.127438
0.0461,0.147547
0.0461,0.143953
0.0461,0.140391
0.0461,0.134516
0.0461,0.132156
0.0461,0.146313
0.0461,0.134547
0.0461,0.136875
0.0462,0.111844
0.0462,0.145078
0.0462,0.126344
0.0462,0.136875
0.0462,0.139187
0.0462,0.132156
0.0462,0.157062
0.0462,0.126125
0.0462,0.152094
0.0462,0.139234
0.0462,0.135703
0.0462,0.157062
0.0463,0.126125
0.0463,0.145078
0.0463,0.128688
0.0463,0.141594
0.0463,0.135703
0.0463,0.138047
0.0463,0.119328
0.0463,0.142734
0.0463,0.145078
0.0463,0.118312
0.0463,0.136875
0.0463,0.122703
0.0463,0.147547
0.0464,0.120344
0.0464,0.131031
0.0464,0.138031
0.0464,0.140406
0.0464,0.138031
0.0464,0.140391
0.0464,0.142734
0.0464,0.138031
0.0464,0.135703
0.0464,0.140406
0.0464,0.153391
0.0464,0.140406
0.0465,0.118312
0.0465,0.136797
0.0465,0.127438
0.0465,0.146313
0.0465,0.133375
0.0465,0.154688
0.0465,0.130891
0.0465,0.131031
0.0465,0.143953
0.0465,0.129906
0.0465,0.138047
0.0465,0.139234
0.0465,0.135703
0.0466,0.129797
0.0466,0.133375
0.0466,0.126344
0.0466,0.117984
0.0466,0.130891
0.0466,0.121375
0.0466,0.138047
0.0466,0.136875
0.0466,0.140406
0.0466,0.138047
0.0466,0.113266
0.0466,0.128516
0.0467,0.129797
0.0467,0.129797
0.0467,0.127594
0.0467,0.135703
0.0467,0.133266
0.0467,0.136875
0.0467,0.134547
0.0467,0.140406
0.0467,0.120344
0.0467,0.132156
0.0467,0.142734
0.0467,0.134516
0.0467,0.128688
0.0468,0.12375
0.0468,0.136875
0.0468,0.133375
0.0468,0.130891
0.0468,0.122703
0.0468,0.124016
0.0468,0.152094
0.0468,0.107625
0.0468,0.147547
0.0468,0.117984
0.0468,0.135656
0.0468,0.120344
0.0469,0.125078
0.0469,0.133375
0.0469,0.120344
0.0469,0.131031
0.0469,0.134516
0.0469,0.125078
0.0469,0.141594
0.0469,0.131984
0.0469,0.135703
0.0469,0.14975
0.0469,0.127594
0.0469,0.135703
0.0469,0.153391
0.047,0.132156
0.047,0.140406
0.047,0.140391
0.047,0.147609
0.047,0.136875
0.047,0.128688
0.047,0.154688
0.047,0.122703
0.047,0.129797
0.047,0.134516
0.047,0.135703
0.047,0.145172
0.0471,0.132156
0.0471,0.138047
0.0471,0.133266
0.0471,0.122703
0.0471,0.121375
0.0471,0.136875
0.0471,0.133266
0.0471,0.122703
0.0471,0.116984
0.0471,0.119328
0.0471,0.120344
0.0471,0.117984
0.0471,0.138031
0.0472,0.139234
0.0472,0.133375
0.0472,0.120344
0.0472,0.118984
0.0472,0.132156
0.0472,0.115625
0.0472,0.138031
0.0472,0.118984
0.0472,0.133375
0.0472,0.109969
0.0472,0.120344
0.0472,0.118312
0.0473,0.141594
0.0473,0.136875
0.0473,0.139234
0.0473,0.152094
0.0473,0.131031
0.0473,0.136875
0.0473,0.135703
0.0473,0.140391
0.0473,0.133375
0.0473,0.136875
0.0473,0.143953
0.0473,0.135703
0.0473,0.145172
0.0474,0.122703
0.0474,0.148672
0.0474,0.145078
0.0474,0.128516
0.0474,0.134547
0.0474,0.131984
0.0474,0.143953
0.0474,0.122703
0.0474,0.151031
0.0474,0.140406
0.0474,0.136875
0.0474,0.153391
0.0475,0.129797
0.0475,0.152094
0.0475,0.130891
0.0475,0.133266
0.0475,0.125078
0.0475,0.129797
0.0475,0.140406
0.0475,0.124016
0.0475,0.145078
0.0475,0.12375
0.0475,0.127438
0.0475,0.138031
0.0475,0.160469
0.0476,0.120344
0.0476,0.128516
0.0476,0.130891
0.0476,0.125078
0.0476,0.124016
0.0476,0.117984
0.0476,0.140406
0.0476,0.133266
0.0476,0.126344
0.0476,0.122703
0.0476,0.127438
0.0476,0.121375
0.0477,0.115625
0.0477,0.141594
0.0477,0.120344
0.0477,0.154688
0.0477,0.118984
0.0477,0.133375
0.0477,0.133375
0.0477,0.140406
0.0477,0.139234
0.0477,0.133375
0.0477,0.142734
0.0477,0.143953
0.0477,0.14975
0.0478,0.135656
0.0478,0.127438
0.0478,0.140391
0.0478,0.12375
0.0478,0.140391
0.0478,0.118984
0.0478,0.134516
0.0478,0.133266
0.0478,0.126344
0.0478,0.136875
0.0478,0.133375
0.0478,0.138047
0.0479,0.124016
0.0479,0.147547
0.0479,0.128516
0.0479,0.140391
0.0479,0.138047
0.0479,0.146313
0.0479,0.139187
0.0479,0.135703
0.0479,0.154422
0.0479,0.126125
0.0479,0.135703
0.0479,0.126344
0.0479,0.143953
0.048,0.128516
0.048,0.133266
0.048,0.143953
0.048,0.122703
0.048,0.147547
0.048,0.109969
0.048,0.141594
0.048,0.127438
0.048,0.154688
0.048,0.121672
0.048,0.129797
0.048,0.142734
0.0481,0.112781
0.0481,0.139234
0.0481,0.127438
0.0481,0.131031
0.0481,0.136875
0.0481,0.140391
0.0481,0.140391
0.0481,0.117984
0.0481,0.127438
0.0481,0.119328
0.0481,0.152312
0.0481,0.117984
0.0481,0.135703
0.0482,0.132156
0.0482,0.147547
0.0482,0.136875
0.0482,0.129797
0.0482,0.135656
0.0482,0.120344
0.0482,0.141594
0.0482,0.122703
0.0482,0.135703
0.0482,0.127438
0.0482,0.139234
0.0482,0.135656
0.0483,0.133375
0.0483,0.147406
0.0483,0.126125
0.0483,0.143953
0.0483,0.128688
0.0483,0.122703
0.0483,0.140391
0.0483,0.118984
0.0483,0.138047
0.0483,0.135703
0.0483,0.139234
0.0483,0.12375
0.0483,0.118984
0.0484,0.121672
0.0484,0.125078
0.0484,0.128688
0.0484,0.116984
0.0484,0.142734
0.0484,0.109969
0.0484,0.135703
0.0484,0.115984
0.0484,0.112312
0.0484,0.113266
0.0484,0.121375
0.0484,0.131031
0.0485,0.138031
0.0485,0.134547
0.0485,0.129797
0.0485,0.141594
0.0485,0.138031
0.0485,0.121375
0.0485,0.133375
0.0485,0.120344
0.0485,0.143953
0.0485,0.126344
0.0485,0.134516
0.0485,0.125078
0.0485,0.130891
0.0486,0.128688
0.0486,0.111844
0.0486,0.138031
0.0486,0.132156
0.0486,0.125078
0.0486,0.131031
0.0486,0.135656
0.0486,0.133266
0.0486,0.135703
0.0486,0.146313
0.0486,0.129797
0.0486,0.141516
0.0487,0.121375
0.0487,0.139234
0.0487,0.118984
0.0487,0.136875
0.0487,0.147547
0.0487,0.127438
0.0487,0.147547
0.0487,0.110906
0.0487,0.140406
0.0487,0.121672
0.0487,0.152312
0.0487,0.125078
0.0487,0.130891
0.0488,0.139234
0.0488,0.127438
0.0488,0.126344
0.0488,0.117984
0.0488,0.145172
0.0488,0.136875
0.0488,0.134547
0.0488,0.141594
0.0488,0.135656
0.0488,0.126344
0.0488,0.135656
0.0488,0.150797
0.0489,0.116609
0.0489,0.140391
0.0489,0.132156
0.0489,0.135656
0.0489,0.124016
0.0489,0.134516
0.0489,0.132156
0.0489,0.126344
0.0489,0.142797
0.0489,0.136875
0.0489,0.140391
0.0489,0.127438
0.0489,0.131031
0.049,0.136875
0.049,0.116609
0.049,0.133266
0.049,0.138031
0.049,0.142797
0.049,0.128516
0.049,0.135703
0.049,0.131984
0.049,0.140391
0.049,0.139234
0.049,0.130891
0.049,0.143953
0.0491,0.132156
0.0491,0.121375
0.0491,0.127594
0.0491,0.132156
0.0491,0.139234
0.0491,0.140391
0.0491,0.132156
0.0491,0.160469
0.0491,0.129797
0.0491,0.136875
0.0491,0.152312
0.0491,0.139234
0.0491,0.129797
0.0492,0.145172
0.0492,0.132156
0.0492,0.138047
0.0492,0.131031
0.0492,0.122703
0.0492,0.113266
0.0492,0.139234
0.0492,0.129906
0.0492,0.133266
0.0492,0.151031
0.0492,0.116609
0.0492,0.126344
0.0493,0.142734
0.0493,0.132156
0.0493,0.121672
0.0493,0.142734
0.0493,0.154688
0.0493,0.135703
0.0493,0.128688
0.0493,0.136875
0.0493,0.133266
0.0493,0.138047
0.0493,0.130891
0.0493,0.131031
0.0493,0.132156
0.0494,0.126344
0.0494,0.125078
0.0494,0.134516
0.0494,0.131031
0.0494,0.146313
0.0494,0.126344
0.0494,0.161828
0.0494,0.132156
0.0494,0.138031
0.0494,0.143828
0.0494,0.117984
0.0494,0.156766
0.0495,0.140406
0.0495,0.141594
0.0495,0.136875
0.0495,0.138031
0.0495,0.143828
0.0495,0.134516
0.0495,0.129797
0.0495,0.129797
0.0495,0.141594
0.0495,0.145172
0.0495,0.129797
0.0495,0.135656
0.0495,0.134391
0.0496,0.146313
0.0496,0.129797
0.0496,0.147547
0.0496,0.116984
0.0496,0.133266
0.0496,0.122953
0.0496,0.128688
0.0496,0.143953
0.0496,0.131031
0.0496,0.149938
0.0496,0.127438
0.0496,0.139187
0.0497,0.121672
0.0497,0.142734
0.0497,0.128516
0.0497,0.131031
0.0497,0.133375
0.0497,0.109969
0.0497,0.136875
0.0497,0.126344
0.0497,0.131031
0.0497,0.132156
0.0497,0.120344
0.0497,0.135703
0.0497,0.131031
0.0498,0.147547
0.0498,0.118984
0.0498,0.141594
0.0498,0.125078
0.0498,0.147547
0.0498,0.129797
0.0498,0.140391
0.0498,0.136875
0.0498,0.126344
0.0498,0.145172
0.0498,0.109031
0.0498,0.139234
0.0499,0.129797
0.0499,0.145078
0.0499,0.146313
0.0499,0.139234
0.0499,0.129797
0.0499,0.127438
0.0499,0.136875
0.0499,0.126344
0.0499,0.128516
0.0499,0.135703
0.0499,0.145078
0.0499,0.135656
0.0499,0.12375
0.05,0.153391
0.05,0.120344
0.05,0.122703
0.05,0.115625
0.05,0.12375
0.05,0.136875
0.05,0.116609
0.05,0.115625
0.05,0.133266
0.05,0.134516
0.05,0.117984
0.05,0.129797
0.0501,0.131031
0.0501,0.133266
0.0501,0.128516
0.0501,0.122703
0.0501,0.128688
0.0501,0.120625
0.0501,0.133375
0.0501,0.129797
0.0501,0.135703
0.0501,0.125078
0.0501,0.133266
0.0501,0.128688
0.0501,0.133266
0.0502,0.14975
0.0502,0.127438
0.0502,0.147406
0.0502,0.122391
0.0502,0.130891
0.0502,0.138031
0.0502,0.152312
0.0502,0.139234
0.0502,0.125078
0.0502,0.146156
0.0502,0.118312
0.0502,0.12375
0.0503,0.127438
0.0503,0.143953
0.0503,0.128516
0.0503,0.125266
0.0503,0.135703
0.0503,0.141594
0.0503,0.150031
0.0503,0.128516
0.0503,0.140391
0.0503,0.148672
0.0503,0.147547
0.0503,0.139234
0.0503,0.147406
0.0504,0.127594
0.0504,0.106188
0.0504,0.129797
0.0504,0.127438
0.0504,0.143953
0.0504,0.135703
0.0504,0.139234
0.0504,0.142734
0.0504,0.130891
0.0504,0.139187
0.0504,0.134516
0.0504,0.141516
0.0505,0.131031
0.0505,0.139234
0.0505,0.14975
0.0505,0.128688
0.0505,0.164703
0.0505,0.127594
0.0505,0.147547
0.0505,0.121672
0.0505,0.146313
0.0505,0.146313
0.0505,0.146313
0.0505,0.132156
0.0505,0.142734
0.0506,0.142797
0.0506,0.146313
0.0506,0.134516
0.0506,0.127438
0.0506,0.142797
0.0506,0.116984
0.0506,0.126125
0.0506,0.135656
0.0506,0.133266
0.0506,0.133375
0.0506,0.122703
0.0506,0.124016
0.0507,0.125078
0.0507,0.127438
0.0507,0.117984
0.0507,0.116984
0.0507,0.136875
0.0507,0.119328
0.0507,0.121375
0.0507,0.106188
0.0507,0.118562
0.0507,0.131031
0.0507,0.115984
0.0507,0.141594
0.0507,0.122703
0.0508,0.146156
0.0508,0.136875
0.0508,0.125078
0.0508,0.138031
0.0508,0.107625
0.0508,0.127438
0.0508,0.108547
0.0508,0.142734
0.0508,0.109969
0.0508,0.134516
0.0508,0.120344
0.0508,0.136875
0.0509,0.136875
0.0509,0.138047
0.0509,0.161828
0.0509,0.128516
0.0509,0.146156
0.0509,0.120344
0.0509,0.142734
0.0509,0.126344
0.0509,0.119328
0.0509,0.14975
0.0509,0.135656
0.0509,0.136875
0.0509,0.132156
0.051,0.126344
0.051,0.139234
0.051,0.141594
0.051,0.140391
0.051,0.138047
0.051,0.140391
0.051,0.12375
0.051,0.134516
0.051,0.126125
0.051,0.142797
0.051,0.143953
0.051,0.121672
0.0511,0.128688
0.0511,0.119328
0.0511,0.118312
0.0511,0.128516
0.0511,0.127438
0.0511,0.121672
0.0511,0.118984
0.0511,0.133266
0.0511,0.118984
0.0511,0.119328
0.0511,0.110906
0.0511,0.136875
0.0511,0.120344
0.0512,0.146313
0.0512,0.115625
0.0512,0.14975
0.0512,0.127438
0.0512,0.130891
0.0512,0.147406
0.0512,0.136875
0.0512,0.140406
0.0512,0.134516
0.0512,0.148672
0.0512,0.142734
0.0512,0.138047
0.0513,0.145172
0.0513,0.145078
0.0513,0.149484
0.0513,0.142734
0.0513,0.143953
0.0513,0.128516
0.0513,0.145078
0.0513,0.118984
0.0513,0.134516
0.0513,0.133375
0.0513,0.127438
0.0513,0.154688
0.0513,0.135656
0.0514,0.157062
0.0514,0.120344
0.0514,0.128688
0.0514,0.134516
0.0514,0.116609
0.0514,0.134516
0.0514,0.142766
0.0514,0.152312
0.0514,0.124016
0.0514,0.151031
0.0514,0.133266
0.0514,0.146313
0.0515,0.133266
0.0515,0.141594
0.0515,0.151031
0.0515,0.126125
0.0515,0.143953
0.0515,0.119328
0.0515,0.137938
0.0515,0.140391
0.0515,0.143953
0.0515,0.138031
0.0515,0.133375
0.0515,0.135703
0.0515,0.111844
0.0516,0.141594
0.0516,0.117984
0.0516,0.132156
0.0516,0.126344
0.0516,0.133266
0.0516,0.142734
0.0516,0.127438
0.0516,0.141516
0.0516,0.138047
0.0516,0.145078
0.0516,0.136875
0.0516,0.142734
0.0517,0.131031
0.0517,0.127438
0.0517,0.143953
0.0517,0.127438
0.0517,0.136875
0.0517,0.131031
0.0517,0.140391
0.0517,0.152094
0.0517,0.133375
0.0517,0.141594
0.0517,0.115625
0.0517,0.140391
0.0517,0.118984
0.0518,0.128516
0.0518,0.148469
0.0518,0.132156
0.0518,0.130891
0.0518,0.135656
0.0518,0.131031
0.0518,0.130891
0.0518,0.134516
0.0518,0.133375
0.0518,0.138031
0.0518,0.108547
0.0518,0.146313
0.0519,0.138031
0.0519,0.120625
0.0519,0.143953
0.0519,0.130891
0.0519,0.14975
0.0519,0.140406
0.0519,0.129797
0.0519,0.127438
0.0519,0.135703
0.0519,0.141594
0.0519,0.142734
0.0519,0.142734
0.0519,0.138047
0.052,0.136875
0.052,0.118984
0.052,0.126344
0.052,0.131984
0.052,0.132156
0.052,0.126344
0.052,0.115625
0.052,0.134516
0.052,0.133266
0.052,0.122703
0.052,0.145078
0.052,0.140406
0.0521,0.139234
0.0521,0.129797
0.0521,0.138047
0.0521,0.140391
0.0521,0.140406
0.0521,0.152312
0.0521,0.127438
0.0521,0.145078
0.0521,0.128516
0.0521,0.15575
0.0521,0.108547
0.0521,0.138031
0.0521,0.126344
0.0522,0.138047
0.0522,0.136875
0.0522,0.127438
0.0522,0.135703
0.0522,0.116984
0.0522,0.145172
0.0522,0.12375
0.0522,0.136875
0.0522,0.142797
0.0522,0.151188
0.0522,0.136875
0.0522,0.129797
0.0523,0.139234
0.0523,0.117984
0.0523,0.142734
0.0523,0.130891
0.0523,0.146313
0.0523,0.138031
0.0523,0.138047
0.0523,0.128516
0.0523,0.129594
0.0523,0.139234
0.0523,0.117984
0.0523,0.140391
0.0523,0.129797
0.0524,0.145078
0.0524,0.131031
0.0524,0.112312
0.0524,0.14975
0.0524,0.133266
0.0524,0.140406
0.0524,0.135656
0.0524,0.128516
0.0524,0.151031
0.0524,0.118984
0.0524,0.139187
0.0524,0.129797
0.0525,0.126344
0.0525,0.116984
0.0525,0.143828
0.0525,0.138031
0.0525,0.127438
0.0525,0.126125
0.0525,0.138031
0.0525,0.154422
0.0525,0.122703
0.0525,0.132156
0.0525,0.142797
0.0525,0.122703
0.0525,0.138047
0.0526,0.119328
0.0526,0.139234
0.0526,0.129797
0.0526,0.140406
0.0526,0.118984
0.0526,0.141594
0.0526,0.115625
0.0526,0.129797
0.0526,0.127438
0.0526,0.132156
0.0526,0.142734
0.0526,0.133375
0.0527,0.151031
0.0527,0.129797
0.0527,0.147406
0.0527,0.130891
0.0527,0.128516
0.0527,0.152312
0.0527,0.12375
0.0527,0.145078
0.0527,0.138047
0.0527,0.143828
0.0527,0.136875
0.0527,0.147547
0.0527,0.133266
0.0528,0.136875
0.0528,0.147406
0.0528,0.134547
0.0528,0.139234
0.0528,0.117984
0.0528,0.126344
0.0528,0.129906
0.0528,0.127438
0.0528,0.126344
0.0528,0.132156
0.0528,0.117984
0.0528,0.131031
0.0529,0.119328
0.0529,0.115984
0.0529,0.119328
0.0529,0.129797
0.0529,0.139234
0.0529,0.138031
0.0529,0.121375
0.0529,0.131031
0.0529,0.135703
0.0529,0.129797
0.0529,0.143953
0.0529,0.115625
0.0529,0.131031
0.053,0.121672
0.053,0.140391
0.053,0.115187
0.053,0.145078
0.053,0.118984
0.053,0.134547
0.053,0.116984
0.053,0.138031
0.053,0.130891
0.053,0.133266
0.053,0.14975
0.053,0.114234
0.0531,0.145078
0.0531,0.126344
0.0531,0.146313
0.0531,0.128688
0.0531,0.145078
0.0531,0.142797
0.0531,0.132156
0.0531,0.160469
0.0531,0.139187
0.0531,0.179344
0.0531,0.135703
0.0531,0.152312
0.0531,0.136875
0.0532,0.149938
0.0532,0.153391
0.0532,0.146313
0.0532,0.152094
0.0532,0.138047
0.0532,0.140406
0.0532,0.122703
0.0532,0.139187
0.0532,0.136875
0.0532,0.131031
0.0532,0.141594
0.0532,0.14975
0.0533,0.132156
0.0533,0.140391
0.0533,0.135703
0.0533,0.135703
0.0533,0.120344
0.0533,0.135703
0.0533,0.135703
0.0533,0.140391
0.0533,0.132156
0.0533,0.121375
0.0533,0.122703
0.0533,0.136875
0.0533,0.138047
0.0534,0.138047
0.0534,0.132156
0.0534,0.138031
0.0534,0.148672
0.0534,0.132156
0.0534,0.131031
0.0534,0.129797
0.0534,0.152312
0.0534,0.141594
0.0534,0.130891
0.0534,0.141594
0.0534,0.121672
0.0535,0.140406
0.0535,0.136875
0.0535,0.141516
0.0535,0.119328
0.0535,0.140406
0.0535,0.12375
0.0535,0.138047
0.0535,0.131031
0.0535,0.139234
0.0535,0.127438
0.0535,0.130891
0.0535,0.128688
0.0535,0.121375
0.0536,0.109969
0.0536,0.133375
0.0536,0.128516
0.0536,0.131031
0.0536,0.134516
0.0536,0.127438
0.0536,0.127438
0.0536,0.108547
0.0536,0.125266
0.0536,0.12375
0.0536,0.126344
0.0536,0.121375
0.0537,0.136875
0.0537,0.114234
0.0537,0.123406
0.0537,0.145172
0.0537,0.138031
0.0537,0.128688
0.0537,0.133266
0.0537,0.143953
0.0537,0.140406
0.0537,0.133375
0.0537,0.119328
0.0537,0.132156
0.0537,0.129797
0.0538,0.130891
0.0538,0.134516
0.0538,0.116984
0.0538,0.129797
0.0538,0.126344
0.0538,0.122703
0.0538,0.146313
0.0538,0.113266
0.0538,0.129797
0.0538,0.120344
0.0538,0.134516
0.0538,0.102062
0.0539,0.126125
0.0539,0.117984
0.0539,0.136875
0.0539,0.136875
0.0539,0.140391
0.0539,0.132156
0.0539,0.121375
0.0539,0.140406
0.0539,0.128516
0.0539,0.135656
0.0539,0.134516
0.0539,0.136875
0.0539,0.129797
0.054,0.120625
0.054,0.118984
0.054,0.119328
0.054,0.139234
0.054,0.109469
0.054,0.133266
0.054,0.138047
0.054,0.131031
0.054,0.132156
0.054,0.128516
0.054,0.142734
0.054,0.112312
0.0541,0.133375
0.0541,0.127438
0.0541,0.129797
0.0541,0.141594
0.0541,0.117984
0.0541,0.148672
0.0541,0.118984
0.0541,0.146313
0.0541,0.121672
0.0541,0.134516
0.0541,0.133266
0.0541,0.132234
0.0541,0.152094
0.0542,0.153391
0.0542,0.139234
0.0542,0.120344
0.0542,0.154688
0.0542,0.139234
0.0542,0.133266
0.0542,0.140406
0.0542,0.147547
0.0542,0.14975
0.0542,0.147547
0.0542,0.141516
0.0542,0.145078
0.0543,0.126344
0.0543,0.147547
0.0543,0.142734
0.0543,0.151031
0.0543,0.131031
0.0543,0.145078
0.0543,0.126344
0.0543,0.147406
0.0543,0.136875
0.0543,0.130891
0.0543,0.139234
0.0543,0.125078
0.0543,0.133375
0.0544,0.131031
0.0544,0.143953
0.0544,0.122703
0.0544,0.126125
0.0544,0.139187
0.0544,0.139187
0.0544,0.134547
0.0544,0.131031
0.0544,0.148797
0.0544,0.124016
0.0544,0.132156
0.0544,0.133375
0.0545,0.112312
0.0545,0.146313
0.0545,0.122703
0.0545,0.145078
0.0545,0.126344
0.0545,0.135656
0.0545,0.121672
0.0545,0.132156
0.0545,0.130891
0.0545,0.125078
0.0545,0.127438
0.0545,0.118984
0.0545,0.140406
0.0546,0.112312
0.0546,0.135703
0.0546,0.129797
0.0546,0.129797
0.0546,0.14975
0.0546,0.121672
0.0546,0.14975
0.0546,0.115625
0.0546,0.135656
0.0546,0.122703
0.0546,0.142734
0.0546,0.141594
0.0547,0.140391
0.0547,0.151031
0.0547,0.132156
0.0547,0.145078
0.0547,0.120344
0.0547,0.138047
0.0547,0.131031
0.0547,0.128516
0.0547,0.134516
0.0547,0.147547
0.0547,0.121672
0.0547,0.139234
0.0547,0.136875
0.0548,0.140391
0.0548,0.129906
0.0548,0.134516
0.0548,0.120344
0.0548,0.126344
0.0548,0.135703
0.0548,0.146313
0.0548,0.138031
0.0548,0.14975
0.0548,0.129797
0.0548,0.138031
0.0548,0.138047
0.0549,0.125078
0.0549,0.134516
0.0549,0.136875
0.0549,0.136875
0.0549,0.128688
0.0549,0.140391
0.0549,0.127438
0.0549,0.140391
0.0549,0.127438
0.0549,0.115625
0.0549,0.138047
0.0549,0.112781
0.0549,0.139234
0.055,0.129797
0.055,0.117984
0.055,0.128516


==> p11.csv <==
x,y,y_ma
-0.004999999999999999,-0.0045312999999999985,
-0.0049,-0.009250000000000001,
-0.0048,-0.006562499999999999,
-0.004699999999999999,0.00503125,-0.0017187642857142854
-0.0046,-0.006734399999999998,-1.5631428571428424e-05
-0.0045,0.009625,0.0006584685714285719
-0.004399999999999999,0.00039059999999999963,0.0009888257142857146
-0.0043,0.0073906300000000005,0.00032587571428571455
-0.0042,-0.0045312999999999985,0.0023258785714285715
-0.0040999999999999995,-0.00425,0.000640607142857143
-0.004,0.00039059999999999963,0.0003080214285714287
-0.0039000000000000003,0.00726562,-2.903285714285708e-05
-0.0038,-0.002171899999999999,0.000687495714285714
-0.0037,-0.0019375,2.4552857142857293e-05
-0.0036,0.00503125,-0.00063839
-0.0035,0.0004843999999999994,-0.0006316928571428572
-0.0034000000000000002,-0.008890599999999999,0.0010602742857142857
-0.0033,-0.00425,0.0007098314285714284
-0.0032,0.0073125,-0.0009464185714285714
-0.0031,0.00967187,-0.002917404285714286
-0.003,-0.0043906000000000014,-0.001604904285714286
-0.0029000000000000002,-0.006562499999999999,-0.0009709757142857146
-0.0028,-0.013312500000000001,-0.0029776757142857143
-0.0027,0.000296900000000001,-0.0049665142857142856
-0.0026,0.00018750000000000017,-0.003953124285714286
-0.0025,-0.006734399999999998,-0.0019776785714285716
-0.0024000000000000002,-0.00425,0.0016383928571428574
-0.0023,0.0027031299999999998,0.000633921428571429
-0.0022,0.00726562,-2.0092857142857017e-05
-0.0021,0.012,0.0019910714285714284
-0.002,-0.006734399999999998,0.0023058
-0.0019,-0.0043906000000000014,0.0022834771428571427
-0.0018000000000000002,0.0073437500000000005,0.0012723171428571428
-0.0017000000000000001,-0.002046899999999999,-0.0014263400000000001
-0.0016,0.0025468699999999997,-0.0021227685714285717
-0.0015,0.00018750000000000017,-0.0017879542857142856
-0.0014,-0.0068906,-0.0027812614285714285
-0.0013000000000000002,-0.011609399999999999,-0.00143974
-0.0012000000000000001,-0.002046899999999999,-0.0017611642857142857
-0.0011,0.00039059999999999963,-0.000732145714285714
-0.001,0.0073437500000000005,0.0006629400000000002
-0.0009,0.000296900000000001,0.0030223185714285715
-0.0007999999999999999,0.0073906300000000005,0.0037008942857142857
-0.0007,0.002875000000000001,0.004689737142857143
-0.0006000000000000001,0.00490625,0.00435938
-0.0005,0.0027031299999999998,0.00404018
-0.0004,0.0073125,0.005029018571428572
-0.00030000000000000003,0.00503125,0.010040175714285714
-0.0002,-0.0019375,0.013703125714285714
-0.0001,0.0143125,0.019042407142857147
0.0,0.037953100000000003,0.024020092857142857
9.999999999999996e-05,0.030546900000000002,0.029986614285714287
0.0002,0.040078100000000005,0.03565402857142857
0.00030000000000000003,0.0421563,0.03929911428571429
0.00039999999999999996,0.0467969,0.03890402857142857
0.0005,0.0377344,0.040636171428571434
0.0006000000000000001,0.039828100000000005,0.03927457142857143
0.0007,0.0351875,0.03931028571428572
0.0008,0.0426719,0.03931028571428572
0.0009000000000000001,0.030546900000000002,0.04001564285714286
0.0009999999999999998,0.0424063,0.04134154285714286
0.0010999999999999998,0.0467969,0.04266742857142858
0.0012,0.0426719,0.04325671428571428
0.0013,0.0491094,0.0455335
0.0014,0.0444687,0.04557144285714286
0.0014999999999999998,0.0467969,0.043912957142857145
0.0015999999999999999,0.046484399999999995,0.04347321428571428
0.0017,0.0426719,0.04148437142857143
0.0018,0.0351875,0.04049107142857143
0.0018999999999999998,0.039593699999999996,0.03814731428571428
0.002,0.0351875,0.03745311428571429
0.0021,0.037515599999999996,0.03638391428571429
0.0021999999999999997,0.0303906,0.037303557142857144
0.0023,0.041624999999999995,0.036395085714285715
0.0024,0.0351875,0.036395085714285715
0.0025,0.041624999999999995,0.036091514285714284
0.0026,0.0332344,0.03847768571428572
0.0026999999999999997,0.0351875,0.03888392857142857
0.0028,0.0353906,0.03590401857142857
0.0029,0.047093800000000005,0.03564731857142857
0.003,0.0444687,0.03695759
0.0031,0.01432813,0.03765624714285715
0.0031999999999999997,0.039828100000000005,0.038912947142857146
0.0033,0.0424063,0.03721204714285715
0.0034,0.040078100000000005,0.03754464714285715
0.0035,0.044187500000000005,0.03990848571428572
0.0036,0.0351875,0.0402768
0.0036999999999999997,0.0467969,0.04090402857142857
0.0038,0.030875,0.048926357142857146
0.0039000000000000003,0.0424063,0.060372714285714286
0.004,0.0467969,0.0766137857142857
0.0041,0.0962344,0.09034151428571428
0.004200000000000001,0.12431199999999999,0.10483708571428572
0.0043,0.148875,0.11922104285714287
0.0044,0.14289100000000002,0.1351519142857143
0.0045000000000000005,0.13234400000000002,0.14366528571428572
0.0046,0.143094,0.14717428571428573
0.0047,0.158313,0.1461787142857143
0.0048000000000000004,0.15582800000000002,0.1477077142857143
0.004900000000000001,0.148875,0.15006928571428574
0.005,0.141906,0.14972557142857143
0.0051,0.153594,0.14870757142857144
0.005200000000000001,0.148875,0.1470512857142857
0.0053,0.140688,0.14753785714285714
0.0054,0.15118700000000002,0.1488637142857143
0.0055000000000000005,0.144234,0.14703557142857143
0.0056,0.152281,0.147203
0.0057,0.15118700000000002,0.14936585714285716
0.0058000000000000005,0.140797,0.14802442857142856
0.005900000000000001,0.150047,0.14969857142857143
0.006,0.15582800000000002,0.14921200000000004
0.0061,0.141797,0.14955585714285716
0.006200000000000001,0.155953,0.15172100000000002
0.0063,0.148875,0.15122100000000002
0.0064,0.153594,0.1498907142857143
0.006500000000000001,0.155953,0.14990628571428571
0.0066,0.146547,0.1475692857142857
0.0067,0.146516,0.1472367142857143
0.0068000000000000005,0.141906,0.14673
0.006900000000000001,0.13959400000000002,0.14554928571428571
0.007,0.146547,0.14671885714285718
0.0071,0.150047,0.1460602857142857
0.007200000000000001,0.147688,0.1482277142857143
0.0073,0.154734,0.14872771428571432
0.0074,0.141906,0.15038614285714288
0.007500000000000001,0.15707800000000002,0.1495557142857143
0.0076,0.143094,0.1498837142857143
0.007700000000000001,0.15815600000000002,0.14954900000000002
0.0078000000000000005,0.144234,0.15189285714285714
0.007899999999999999,0.149984,0.1524062857142857
0.008,0.152391,0.154558
0.0081,0.158313,0.15373442857142858
0.008199999999999999,0.160672,0.15506042857142857
0.0083,0.15815600000000002,0.15506042857142857
0.0084,0.152391,0.1562144285714286
0.008499999999999999,0.153516,0.15552914285714287
0.0086,0.149984,0.15384385714285714
0.0087,0.160469,0.152855
0.008799999999999999,0.153516,0.153346
0.0089,0.148875,0.15202000000000002
0.009,0.151234,0.15252457142857143
0.009099999999999999,0.15582800000000002,0.1518794285714286
0.0092,0.144234,0.1505534285714286
0.0093,0.153516,0.1498904285714286
0.009399999999999999,0.155953,0.15056457142857144
0.0095,0.144234,0.1492342857142857
0.0096,0.144234,0.1497277142857143
0.0097,0.155953,0.1484017142857143
0.0098,0.146516,0.14755800000000002
0.009899999999999999,0.147688,0.14954685714285715
0.01,0.144234,0.14971214285714288
0.0101,0.150047,0.149538
0.010199999999999999,0.15815600000000002,0.149538
0.0103,0.14539100000000002,0.15020985714285714
0.0104,0.154734,0.15053585714285717
0.010499999999999999,0.146516,0.15120542857142857
0.0106,0.152391,0.15054257142857144
0.0107,0.146516,0.15070328571428573
0.010799999999999999,0.154734,0.14920328571428573
0.0109,0.153516,0.1502032857142857
0.011,0.146516,0.14920328571428573
0.011099999999999999,0.144234,0.1485447142857143
0.0112,0.153516,0.1477077142857143
0.0113,0.14539100000000002,0.14803800000000003
0.011399999999999999,0.141906,0.1482075714285714
0.0115,0.148875,0.14837057142857143
0.0116,0.15582800000000002,0.14803785714285717
0.0117,0.147703,0.14970742857142857
0.0118,0.145375,0.15086142857142856
0.011899999999999999,0.15118700000000002,0.151348
0.012,0.15707800000000002,0.15136585714285714
0.0121,0.149984,0.15186357142857143
0.012199999999999999,0.152281,0.15303771428571428
0.0123,0.155953,0.15171185714285715
0.0124,0.15118700000000002,0.15020742857142858
0.012499999999999999,0.153594,0.14955128571428572
0.0126,0.141906,0.14906471428571427
0.0127,0.146547,0.14771657142857145
0.012799999999999999,0.14539100000000002,0.14940857142857142
0.0129,0.148875,0.14840185714285717
0.013,0.146516,0.14889742857142857
0.013099999999999999,0.163031,0.15024114285714285
0.0132,0.146547,0.15106914285714287
0.0133,0.145375,0.14908028571428572
0.013399999999999999,0.155953,0.15008028571428572
0.0135,0.15118700000000002,0.14839500000000003
0.0136,0.13495300000000002,0.14822757142857143
0.013699999999999999,0.153516,0.14939057142857143
0.0138,0.151234,0.14687500000000003
0.0139,0.145375,0.1473817142857143
0.014,0.153516,0.14920314285714284
0.0141,0.13834400000000002,0.14887714285714287
0.014199999999999999,0.154734,0.14920314285714284
0.0143,0.147703,0.14920314285714284
0.0144,0.151234,0.1470357142857143
0.014499999999999999,0.153516,0.14955128571428572
0.0146,0.145375,0.14837728571428574
0.0147,0.13834400000000002,0.14921885714285718
0.014799999999999999,0.155953,0.14888185714285715
0.0149,0.146516,0.1497232857142857
0.015,0.153594,0.14775457142857146
0.015099999999999999,0.148875,0.14727014285714285
0.0152,0.15940600000000002,0.14280371428571428
0.0153,0.13159400000000002,0.14212957142857144
0.015399999999999999,0.13495300000000002,0.13977014285714287
0.015499999999999998,0.124688,0.13943757142857144
0.015600000000000001,0.141797,0.137259
0.015700000000000002,0.137078,0.14171657142857144
0.0158,0.146547,0.14436842857142856
0.0159,0.144156,0.1484867142857143
0.016,0.162797,0.14949785714285715
0.0161,0.153516,0.150172
0.016200000000000003,0.153516,0.14966971428571427
0.016300000000000002,0.148875,0.15034385714285717
0.0164,0.141797,0.14835500000000001
0.0165,0.14303100000000002,0.14868528571428571
0.0166,0.148875,0.1476897142857143
0.0167,0.148875,0.14669414285714288
0.016800000000000002,0.15582800000000002,0.14653571428571427
0.016900000000000002,0.146547,0.14653571428571427
0.017,0.141906,0.14536614285714286
0.0171,0.140688,0.14536614285714286
0.0172,0.14303100000000002,0.1463617142857143
0.017300000000000003,0.140688,0.14719657142857143
0.017400000000000002,0.148875,0.14852914285714286
0.0175,0.162797,0.14868757142857142
0.0176,0.152391,0.15169657142857143
0.0177,0.151234,0.15236614285714284
0.0178,0.141797,0.153538
0.017900000000000003,0.16409400000000002,0.15022328571428573
0.018000000000000002,0.145375,0.15038400000000002
0.0181,0.15707800000000002,0.15105814285714286
0.0182,0.13959400000000002,0.15190185714285717
0.0183,0.153516,0.14905357142857145
0.0184,0.155953,0.15021657142857145
0.018500000000000003,0.147703,0.149375
0.018600000000000002,0.144156,0.15103785714285717
0.0187,0.153516,0.15070514285714287
0.0188,0.15118700000000002,0.1510422857142857
0.0189,0.151234,0.151712
0.019,0.15118700000000002,0.15172314285714286
0.019100000000000002,0.158313,0.1518971428571429
0.019200000000000002,0.152391,0.15090385714285715
0.0193,0.144234,0.14990385714285717
0.0194,0.154734,0.148404
0.0195,0.144234,0.14688614285714285
0.019600000000000003,0.144234,0.14588614285714288
0.019700000000000002,0.140688,0.14687942857142858
0.0198,0.147688,0.14520757142857144
0.0199,0.14539100000000002,0.145538
0.02,0.15118700000000002,0.14602685714285715
0.0201,0.14303100000000002,0.1471964285714286
0.020200000000000003,0.146547,0.14552900000000002
0.020300000000000002,0.147656,0.14370528571428573
0.0204,0.148875,0.14270085714285716
0.0205,0.136016,0.1416987142857143
0.0206,0.132625,0.1407054285714286
0.0207,0.144156,0.14138185714285714
0.020800000000000003,0.136016,0.1403862857142857
0.020900000000000002,0.13959400000000002,0.1423817142857143
0.021,0.152391,0.14470314285714286
0.0211,0.141906,0.14637057142857143
0.0212,0.149984,0.14920085714285714
0.0213,0.148875,0.14953114285714286
0.021400000000000002,0.15582800000000002,0.14785928571428572
0.021500000000000002,0.15582800000000002,0.151174
0.0216,0.141906,0.15218742857142858
0.0217,0.140688,0.15235485714285715
0.0218,0.165109,0.15069857142857143
0.021900000000000003,0.15707800000000002,0.1488704285714286
0.022000000000000002,0.150047,0.149203
0.0221,0.144234,0.14805114285714288
0.0222,0.14303100000000002,0.145395
0.0223,0.144234,0.14405357142857142
0.0224,0.132625,0.14472314285714288
0.022500000000000003,0.146516,0.14321428571428574
0.022600000000000002,0.147688,0.14437942857142858
0.0227,0.154734,0.14371657142857147
0.0228,0.133672,0.14687500000000003
0.0229,0.15118700000000002,0.14687500000000003
0.023,0.13959400000000002,0.14737485714285717
0.023100000000000002,0.154734,0.14521200000000004
0.023200000000000002,0.146516,0.14704685714285715
0.0233,0.15118700000000002,0.1453907142857143
0.0234,0.13959400000000002,0.14704685714285715
0.0235,0.146516,0.14570985714285717
0.023600000000000003,0.13959400000000002,0.14721871428571429
0.023700000000000002,0.15118700000000002,0.14605357142857148
0.0238,0.145375,0.14754685714285715
0.0239,0.15707800000000002,0.1468727142857143
0.024,0.14303100000000002,0.14786600000000003
0.0241,0.150047,0.14786600000000003
0.024200000000000003,0.141797,0.14737042857142857
0.024300000000000002,0.146547,0.1453637142857143
0.0244,0.15118700000000002,0.145203
0.0245,0.141906,0.14669185714285712
0.0246,0.14303100000000002,0.14787042857142857
0.0247,0.141906,0.147866
0.024800000000000003,0.160469,0.14652457142857145
0.024900000000000002,0.150047,0.14702242857142858
0.025,0.146516,0.14650914285714287
0.0251,0.141797,0.14767214285714286
0.0252,0.14539100000000002,0.14568328571428574
0.0253,0.139438,0.1456742857142857
0.025400000000000002,0.150047,0.14700457142857146
0.025500000000000002,0.146547,0.1480157142857143
0.0256,0.149984,0.14750228571428575
0.0257,0.15582800000000002,0.14885042857142858
0.0258,0.148875,0.1490132857142857
0.025900000000000003,0.141797,0.14819185714285715
0.026000000000000002,0.148875,0.14670757142857144
0.0261,0.15118700000000002,0.1458817142857143
0.0262,0.140797,0.14604914285714285
0.0263,0.13959400000000002,0.14540185714285717
0.0264,0.150047,0.14076128571428573
0.026500000000000003,0.150047,0.13810957142857144
0.026600000000000002,0.137266,0.13858942857142859
0.0267,0.116391,0.13974114285714287
0.0268,0.132625,0.14024785714285715
0.0269,0.144156,0.13924557142857144
0.027,0.147656,0.14073657142857143
0.027100000000000003,0.153594,0.14537714285714287
0.027200000000000002,0.14303100000000002,0.14753114285714286
0.0273,0.147703,0.1478727142857143
0.0274,0.148875,0.14854914285714285
0.0275,0.147703,0.14672100000000002
0.0276,0.146547,0.14924114285714288
0.027700000000000002,0.152391,0.14857371428571428
0.027800000000000002,0.140797,0.14874114285714285
0.0279,0.160672,0.14824557142857145
0.028,0.14303100000000002,0.1495714285714286
0.0281,0.150047,0.14906914285714287
0.028200000000000003,0.144234,0.15088614285714286
0.028300000000000002,0.15582800000000002,0.14920085714285716
0.0284,0.148875,0.1503727142857143
0.0285,0.153516,0.14788385714285715
0.0286,0.148875,0.14938385714285715
0.0287,0.151234,0.14872085714285713
0.028800000000000003,0.132625,0.147886
0.028900000000000002,0.154734,0.14755328571428575
0.029,0.15118700000000002,0.14655771428571432
0.0291,0.14303100000000002,0.1455577142857143
0.0292,0.15118700000000002,0.14754214285714287
0.0293,0.141906,0.14687257142857144
0.029400000000000003,0.144234,0.14389042857142859
0.029500000000000002,0.146516,0.14505557142857145
0.0296,0.150047,0.14472528571428572
0.0297,0.130312,0.14572085714285715
0.0298,0.15118700000000002,0.14605128571428572
0.0299,0.148875,0.1465557142857143
0.030000000000000002,0.148875,0.14572528571428572
0.030100000000000002,0.146547,0.14854457142857141
0.0302,0.150047,0.14721871428571429
0.0303,0.144234,0.14890399999999998
0.0304,0.150047,0.14773442857142857
0.030500000000000003,0.141906,0.14906028571428573
0.030600000000000002,0.160672,0.149904
0.0307,0.140688,0.15023442857142857
0.0308,0.15582800000000002,0.150404
0.0309,0.155953,0.15239285714285716
0.031,0.146547,0.1502075714285714
0.031100000000000003,0.151234,0.15137714285714288
0.0312,0.15582800000000002,0.15021428571428572
0.0313,0.145375,0.14887057142857144
0.031400000000000004,0.148875,0.15021428571428572
0.0315,0.147688,0.14954471428571428
0.0316,0.146547,0.1490537142857143
0.0317,0.155953,0.15154257142857144
0.0318,0.146547,0.15087957142857142
0.0319,0.152391,0.15104914285714285
0.032,0.162797,0.151712
0.032100000000000004,0.144234,0.15153785714285714
0.0322,0.148875,0.1527164285714286
0.0323,0.15118700000000002,0.15171642857142859
0.0324,0.154734,0.14989500000000003
0.0325,0.15479700000000002,0.1495624285714286
0.032600000000000004,0.14539100000000002,0.15057357142857145
0.0327,0.150047,0.1474464285714286
0.0328,0.141906,0.14660942857142858
0.0329,0.155953,0.14660942857142858
0.033,0.129297,0.14777014285714288
0.033100000000000004,0.148875,0.14693971428571428
0.0332,0.15479700000000002,0.1489464285714286
0.0333,0.153516,0.14910714285714288
0.0334,0.144234,0.151904
0.0335,0.155953,0.15073442857142857
0.0336,0.15707800000000002,0.14955585714285716
0.0337,0.148875,0.14955585714285716
0.033800000000000004,0.140688,0.1507211428571429
0.0339,0.146547,0.14971
0.034,0.153516,0.14754257142857144
0.0341,0.152391,0.14821671428571428
0.0342,0.148875,0.14770100000000003
0.034300000000000004,0.141906,0.1487077142857143
0.0344,0.153594,0.14870771428571428
0.0345,0.137078,0.14854242857142858
0.0346,0.153594,0.1478682857142857
0.0347,0.153516,0.14919414285714286
0.034800000000000005,0.151234,0.14868742857142858
0.0349,0.144156,0.15037271428571428
0.035,0.15118700000000002,0.14903557142857143
0.0351,0.150047,0.14804
0.0352,0.148875,0.147703
0.0353,0.144234,0.1497254285714286
0.0354,0.146547,0.14838400000000002
0.035500000000000004,0.148875,0.14720542857142857
0.0356,0.158313,0.1478684285714286
0.0357,0.141797,0.1478684285714286
0.0358,0.141797,0.14886400000000002
0.0359,0.153516,0.1486944285714286
0.036000000000000004,0.144234,0.148518
0.0361,0.153516,0.1480247142857143
0.0362,0.147688,0.14870328571428576
0.0363,0.15707800000000002,0.14854257142857144
0.0364,0.13834400000000002,0.14903814285714287
0.036500000000000005,0.146547,0.14704928571428574
0.0366,0.152391,0.14738628571428575
0.0367,0.147703,0.1465447142857143
0.0368,0.13959400000000002,0.14871214285714288
0.0369,0.150047,0.1497077142857143
0.037,0.15118700000000002,0.1498684285714286
0.0371,0.153516,0.15104700000000001
0.037200000000000004,0.153516,0.15137728571428571
0.0373,0.153516,0.14989514285714287
0.0374,0.155953,0.14808042857142859
0.0375,0.141906,0.145759
0.0376,0.13967200000000002,0.14459828571428573
0.037700000000000004,0.13848400000000002,0.14343528571428574
0.0378,0.137266,0.14091971428571431
0.0379,0.14539100000000002,0.14225228571428572
0.038,0.145375,0.1432344285714286
0.0381,0.13834400000000002,0.14504914285714285
0.0382,0.151234,0.14770085714285716
0.0383,0.146547,0.14988385714285715
0.038400000000000004,0.15118700000000002,0.15173214285714284
0.0385,0.15582800000000002,0.1543817142857143
0.0386,0.160672,0.15537057142857144
0.0387,0.158313,0.15536614285714287
0.0388,0.156891,0.15702471428571427
0.038900000000000004,0.15815600000000002,0.15835057142857142
0.039,0.146516,0.15649785714285716
0.0391,0.162797,0.15581257142857144
0.0392,0.165109,0.1563237142857143
0.0393,0.147703,0.1555001428571429
0.039400000000000004,0.153516,0.15617414285714284
0.0395,0.160469,0.15602457142857146
0.0396,0.152391,0.15569428571428573
0.0397,0.151234,0.15721000000000002
0.0398,0.16175,0.157384
0.0399,0.162797,0.157384
0.04,0.158313,0.15805357142857143
0.040100000000000004,0.154734,0.16055814285714284
0.0402,0.160469,0.16006714285714288
0.0403,0.15707800000000002,0.1607747142857143
0.0404,0.168766,0.16075228571428574
0.0405,0.158313,0.16160057142857145
0.040600000000000004,0.16775,0.1607812857142857
0.0407,0.15815600000000002,0.16264285714285714
0.0408,0.160672,0.16179014285714288
0.0409,0.154734,0.1624307142857143
0.041,0.170109,0.16057128571428572
0.041100000000000005,0.162797,0.1607187142857143
0.0412,0.162797,0.16017857142857145
0.0413,0.154734,0.1606317142857143
0.0414,0.15918800000000002,0.15943757142857143
0.0415,0.156891,0.15793528571428572
0.0416,0.15790600000000002,0.1577477142857143
0.0417,0.16175,0.15889957142857145
0.041800000000000004,0.152281,0.15824328571428573
0.0419,0.16148400000000002,0.1581092857142857
0.042,0.162797,0.16013157142857143
0.0421,0.154594,0.16028114285714287
0.0422,0.155953,0.1609397142857143
0.042300000000000004,0.17206200000000002,0.16013171428571432
0.0424,0.162797,0.15913614285714286
0.0425,0.156891,0.15898214285714288
0.0426,0.15582800000000002,0.15944428571428573
0.0427,0.15582800000000002,0.15680600000000003
0.0428,0.153516,0.1564734285714286
0.0429,0.15918800000000002,0.15614528571428574
0.043000000000000003,0.153594,0.15614528571428574
0.0431,0.160469,0.15548900000000002
0.0432,0.154594,0.15615185714285715
0.0433,0.15582800000000002,0.154846
0.0434,0.151234,0.15498885714285718
0.043500000000000004,0.15815600000000002,0.15383485714285716
0.0436,0.150047,0.15401114285714287
0.0437,0.154594,0.15383485714285716
0.0438,0.152391,0.15567200000000003
0.0439,0.15582800000000002,0.15603142857142857
0.044000000000000004,0.154594,0.15822342857142857
0.0441,0.16409400000000002,0.15875471428571433
0.0442,0.160672,0.1600917142857143
0.0443,0.165391,0.16027028571428573
0.0444,0.158313,0.16095771428571432
0.0445,0.16175,0.158951
0.0446,0.15707800000000002,0.15962514285714288
0.044700000000000004,0.15940600000000002,0.15859157142857144
0.0448,0.150047,0.15918528571428572
0.0449,0.165391,0.1590022857142857
0.045,0.15815600000000002,0.1588237142857143
0.0451,0.162469,0.15963842857142857
0.045200000000000004,0.160469,0.1611562857142857
0.0453,0.15582800000000002,0.16012271428571428
0.0454,0.165109,0.159808
0.0455,0.160672,0.15952228571428573
0.0456,0.15815600000000002,0.15919185714285716
0.045700000000000005,0.155953,0.16070528571428572
0.0458,0.160469,0.15955800000000003
0.0459,0.15815600000000002,0.15937714285714288
0.046,0.16642200000000001,0.15904457142857145
0.0461,0.15707800000000002,0.15938171428571432
0.0462,0.15940600000000002,0.15657142857142858
0.0463,0.15582800000000002,0.15574785714285716
0.046400000000000004,0.158313,0.15390414285714285
0.0465,0.140797,0.1535692857142857
0.0466,0.152391,0.15408714285714287
0.0467,0.153516,0.152259
0.0468,0.154734,0.15256700000000004
0.046900000000000004,0.163031,0.15504685714285715
0.047,0.14303100000000002,0.15634585714285715
0.0471,0.160469,0.15601314285714288
0.0472,0.15815600000000002,0.15583914285714287
0.0473,0.16148400000000002,0.15583914285714287
0.047400000000000005,0.15118700000000002,0.15937042857142858
0.0475,0.153516,0.15921857142857146
0.0476,0.163031,0.15921857142857143
0.0477,0.16775,0.15943957142857146
0.0478,0.15940600000000002,0.16010257142857146
0.0479,0.15815600000000002,0.16228114285714287
0.048,0.163031,0.16127000000000002
0.048100000000000004,0.15582800000000002,0.15956685714285715
0.0482,0.168766,0.15971871428571432
0.0483,0.155953,0.1595647142857143
0.0484,0.15582800000000002,0.1578794285714286
0.0485,0.160469,0.15920528571428574
0.048600000000000004,0.15707800000000002,0.15853785714285715
0.0487,0.151234,0.1598861428571429
0.0488,0.165109,0.15990400000000002
0.0489,0.16409400000000002,0.15888614285714286
0.049,0.165391,0.15393085714285717
0.0491,0.155953,0.14553805714285714
0.0492,0.153344,0.1309555142857143
0.049300000000000004,0.122391,0.11765414285714286
0.0494,0.0924844,0.10242641428571428
0.0495,0.0630312,0.08902688571428571
0.0496,0.0709844,0.07451568571428571
0.0497,0.0587969,0.06630134285714286
0.049800000000000004,0.0621563,0.0627567
0.0499,0.051765599999999995,0.062424114285714295
0.05,0.0648906,0.060738842857142865
0.0501,0.06767190000000001,0.06134374285714285
0.0502,0.060703099999999996,0.06125668571428572
0.050300000000000004,0.059187500000000004,0.06154017142857143
0.0504,0.0630312,0.06248214285714286
0.0505,0.0615469,0.06234374285714285
0.0506,0.053750000000000006,0.06280132857142857
0.0507,0.0714844,0.06301784285714286
0.0508,0.0667031,0.062468742857142864
0.0509,0.0639062,0.06341292857142858
0.051000000000000004,0.060703099999999996,0.06580355714285714
0.0511,0.059187500000000004,0.06465845714285715
0.0512,0.0681562,0.06512721428571429
0.0513,0.0704844,0.06466962857142858
0.0514,0.0634687,0.06395311428571429
0.051500000000000004,0.0699844,0.06456471428571428
0.0516,0.060703099999999996,0.06515847142857142
0.0517,0.0556875,0.06320757142857143
0.0518,0.0634687,0.062482128571428576
0.0519,0.0723125,0.06115622857142857
0.052000000000000005,0.056828100000000006,0.0612165
0.0521,0.0583906,0.0643348
0.0522,0.060703099999999996,0.06526561428571429
0.0523,0.061125,0.06261382857142857
0.0524,0.07751559999999999,0.06349998571428571
0.0525,0.0699844,0.06377231428571428
0.0526,0.053750000000000006,0.06410489999999999
0.052700000000000004,0.0630312,0.06537052857142857
0.0528,0.0602969,0.06291071428571428
0.0529,0.0630312,0.061917400000000004
0.053,0.0699844,0.06100891428571429
0.0531,0.0602969,0.06167187142857143
0.053200000000000004,0.0630312,0.06073660000000001
0.0533,0.047390600000000005,0.0601317
0.0534,0.06767190000000001,0.059138385714285716
0.0535,0.053750000000000006,0.0589241
0.0536,0.0587969,0.05871205714285715
0.053700000000000005,0.0630312,0.06039732857142858
0.0538,0.0587969,0.060196428571428574
0.0539,0.0615469,0.06232142857142857
0.054,0.059187500000000004,0.06237722857142857
0.0541,0.0662656,0.06177232857142857
0.0542,0.068625,0.06277455714285715
0.0543,0.059187500000000004,0.06371874285714285
0.054400000000000004,0.0587969,0.06327231428571428
0.0545,0.0658125,0.06281025714285714
0.0546,0.0681562,0.06068525714285715
0.0547,0.0560625,0.060901771428571436
0.0548,0.0630312,0.06249998571428571
0.054900000000000004,0.053750000000000006,0.06256471428571429
0.055,0.060703099999999996,0.06249552857142858
0.0551,0.0699844,0.06481695714285715
0.0552,0.0662656,0.06527901428571428
0.0553,0.06767190000000001,0.0666049
0.0554,0.0723125,0.06627454285714285
0.0555,0.0662656,0.06675445714285715
0.055600000000000004,0.0630312,0.06574329999999999
0.0557,0.0583906,0.06607365714285714
0.0558,0.0733438,0.06419865714285714
0.0559,0.059187500000000004,0.0637991
0.056,0.0699844,0.06280357142857143
0.056100000000000004,0.059187500000000004,0.06412947142857142
0.0562,0.0634687,0.06199330000000001
0.0563,0.0560625,0.061267857142857145
0.0564,0.06767190000000001,0.05922544285714287
0.0565,0.0583906,0.0585
0.056600000000000004,0.0541094,0.05682812857142857
0.0567,0.0556875,0.05693750000000001
0.0568,0.0541094,0.055
0.0569,0.051765599999999995,0.05566294285714286
0.057,0.056828100000000006,0.057600442857142865
0.0571,0.0541094,0.059312500000000004
0.0572,0.0630312,0.0610491
0.057300000000000004,0.06767190000000001,0.06100222857142858
0.0574,0.06767190000000001,0.061339285714285714
0.0575,0.0662656,0.06195088571428572
0.0576,0.0514375,0.061560271428571435
0.0577,0.059187500000000004,0.06270758571428571
0.057800000000000004,0.0583906,0.06204462857142857
0.0579,0.0602969,0.061848200000000006
0.058,0.0757031,0.0638348
0.0581,0.0630312,0.06585712857142857
0.0582,0.0648906,0.06718302857142858
0.058300000000000005,0.0653437,0.06730132857142858
0.0584,0.0733438,0.06350222857142858
0.0585,0.06767190000000001,0.06227902857142858
0.0586,0.061125,0.0633393
0.0587,0.0491094,0.06273662857142857
0.0588,0.0544688,0.0625893
0.0589,0.0723125,0.06265848571428571
0.059000000000000004,0.061125,0.06372991428571428
0.0591,0.0723125,0.06678348571428572
0.0592,0.0681562,0.0676741
0.0593,0.068625,0.06535267142857144
0.0594,0.0704844,0.06473882857142857
0.059500000000000004,0.060703099999999996,0.06374328571428571
0.0596,0.0560625,0.06549775714285715
0.0597,0.056828100000000006,0.0640357
0.0598,0.0653437,0.06230801428571429
0.0599,0.0804375,0.06411382857142857
0.06,0.0583906,0.06378347142857142
0.0601,0.0583906,0.06445758571428571
0.060200000000000004,0.0733438,0.06472098571428571
0.0603,0.053750000000000006,0.06329911428571429
0.0604,0.0615469,0.06435938571428572
0.0605,0.0671875,0.06667858571428571
0.0606,0.0704844,0.06493304285714285
0.060700000000000004,0.0658125,0.06672098571428571
0.0608,0.074625,0.06759598571428571
0.0609,0.061125,0.06773437142857143
0.061,0.0662656,0.06639731428571428
0.0611,0.06767190000000001,0.0656674
0.061200000000000004,0.0681562,0.06434150000000001
0.0613,0.061125,0.06520757142857143
0.0614,0.060703099999999996,0.06706471428571428
0.0615,0.0653437,0.0671339
0.0616,0.0671875,0.06517855714285714
0.0617,0.07926559999999999,0.06517855714285714
0.0618,0.0681562,0.06650445714285715
0.061900000000000004,0.0544688,0.065125
0.062,0.061125,0.065125
0.0621,0.0699844,0.06339955714285714
0.0622,0.0556875,0.06178125714285714
0.0623,0.0671875,0.0640692
0.062400000000000004,0.0671875,0.0652634
0.0625,0.056828100000000006,0.0652634
0.06259999999999999,0.0704844,0.06804688571428572
0.06269999999999999,0.0694844,0.06851787142857144
0.0628,0.0699844,0.0692500142857143
0.0629,0.0751719,0.07013617142857143
0.063,0.0704844,0.06913392857142857
0.06309999999999999,0.0723125,0.06901115714285715
0.06319999999999999,0.0630312,0.06762722857142857
0.0633,0.0634687,0.06721874285714287
0.0634,0.068625,0.06498212857142857
0.0635,0.0602969,0.06398658571428571
0.06359999999999999,0.0723125,0.06431694285714286
0.06369999999999999,0.054828100000000005,0.0649174
0.0638,0.0653437,0.06592855714285714
0.0639,0.0653437,0.06631917142857144
0.06399999999999999,0.06767190000000001,0.06484150000000001
0.06409999999999999,0.0757031,0.06568078571428572
0.0642,0.0630312,0.06501784285714286
0.0643,0.061968800000000004,0.06495311428571429
0.0644,0.060703099999999996,0.06495311428571429
0.06449999999999999,0.060703099999999996,0.0618683
0.06459999999999999,0.0648906,0.061319200000000004
0.0647,0.06767190000000001,0.05976562857142857
0.0648,0.0541094,0.060428571428571436
0.0649,0.059187500000000004,0.061424114285714294
0.06499999999999999,0.051093799999999995,0.06182144285714286
0.06509999999999999,0.0653437,0.06049554285714286
0.0652,0.06767190000000001,0.06122098571428571
0.0653,0.06767190000000001,0.06039285714285714
0.0654,0.0583906,0.06176561428571429
0.06549999999999999,0.059187500000000004,0.060886157142857146
0.06559999999999999,0.053390599999999996,0.0615491
0.0657,0.060703099999999996,0.0612165
0.0658,0.059187500000000004,0.06200444285714286
0.0659,0.0723125,0.06200444285714286
0.06599999999999999,0.0653437,0.062158471428571435
0.06609999999999999,0.0639062,0.06194195714285715
0.0662,0.059187500000000004,0.062158471428571435
0.0663,0.0544688,0.06022767142857143
0.0664,0.059187500000000004,0.05819197142857143
0.06649999999999999,0.060703099999999996,0.058004485714285715
0.06659999999999999,0.0587969,0.0595469
0.0667,0.051093799999999995,0.0608326
0.0668,0.0625938,0.05939287142857143
0.0669,0.0699844,0.05906251428571428
0.06699999999999999,0.0634687,0.05933482857142857
0.06709999999999999,0.0491094,0.062439728571428564
0.0672,0.0583906,0.06316517142857143
0.0673,0.060703099999999996,0.06089731428571429
0.06739999999999999,0.0728281,0.060562500000000005
0.06749999999999999,0.06767190000000001,0.06281695714285715
0.0676,0.0541094,0.06487945714285716
0.0677,0.061125,0.06594418571428572
0.0678,0.0648906,0.06553794285714286
0.06789999999999999,0.0728281,0.06493748571428572
0.06799999999999999,0.0681562,0.06621202857142858
0.0681,0.0699844,0.06762051428571429
0.0682,0.0634687,0.06808702857142858
0.0683,0.0630312,0.06668747142857143
0.06839999999999999,0.0709844,0.06694864285714286
0.06849999999999999,0.0681562,0.06473212857142857
0.0686,0.0630312,0.06433704285714285
0.0687,0.0699844,0.0646674
0.0688,0.0544688,0.06353122857142857
0.06889999999999999,0.060703099999999996,0.062136142857142855
0.06899999999999999,0.0653437,0.0614732
0.0691,0.0630312,0.06114284285714285
0.0692,0.0583906,
0.0693,0.0583906,
0.06939999999999999,0.06767190000000001,

